Linking number of monotonic cycles in random book embeddings of complete graphs

A book embedding of a complete graph is a spatial embedding whose planar projection has the vertices located along a circle, consecutive vertices are connected by arcs of the circle, and the projections of the remaining "interior" edges in the graph are straight line segments between the points on the circle representing the appropriate vertices. A random embedding of a complete graph can be generated by randomly assigning relative heights to these interior edges. We study a family of two-component links that arise as the realizations of pairs of disjoint cycles in these random embeddings of graphs. In particular, we show that the distribution of linking numbers can be described in terms of Eulerian numbers. Consequently, the mean of the squared linking number over all random embeddings is $\frac{i}{6}$, where $i$ is the number of interior edges in the cycles. We also show that the mean of the squared linking number over all pairs of $n$-cycles in $K_{2n}$ grows linearly in $n$.

==> full-even-100-density.csv <==
Normalized Linking Number,Density
-0.98,2.124087636955924e-185
-0.96,1.3463004839622692e-155
-0.94,3.6490234005862046e-138
-0.92,8.533202719982431e-126
-0.9,3.352487014534055e-116
-0.88,2.3447075977172342e-108
-0.86,1.1348588287816743e-101
-0.84,1.0401440416053183e-95
-0.82,3.1811057035818183e-90
-0.8,4.0151554595433696e-85
-0.78,2.430450302712455e-80
-0.76,7.881392078991781e-76
-0.74,1.4851264515523793e-71
-0.72,1.729167914233655e-67
-0.7,1.304608003645598e-63
-0.68,6.622710558195548e-60
-0.66,2.331667341897641e-56
-0.64,5.8361570295215995e-53
-0.62,1.0600046503237277e-49
-0.6,1.4211117045636116e-46
-0.58,1.4266729044516457e-43
-0.56,1.0855898694778519e-40
-0.54,6.32586821486955e-38
-0.52,2.847616479021207e-35
-0.5,9.976318447795331e-33
-0.48,2.7372409547237476e-30
-0.46,5.912975007263639e-28
-0.44,1.0101070949497438e-25
-0.42,1.3695547988956583e-23
-0.4,1.478167479483601e-21
-0.38,1.2729479661769032e-19
-0.36,8.762036990065952e-18
-0.34,4.826669395343022e-16
-0.32,2.1294826275190724e-14
-0.3,7.527209145033945e-13
-0.28,2.1316038434373272e-11
-0.26,4.834120341547797e-10
-0.24,8.773157636681754e-09
-0.22,1.2728923844293964e-07
-0.2,1.474666722747924e-06
-0.18,1.3622327570077667e-05
-0.16,0.0001001831220672591
-0.14,0.0005856253792184689
-0.12,0.0027165331889505923
-0.1,0.009983574420917858
-0.08,0.029025855779457363
-0.06,0.06667096578010442
-0.04,0.12085477275959233
-0.02,0.17274608353976434
0.0,0.19460234493547177
0.02,0.17274608353976434
0.04,0.12085477275959233
0.06,0.06667096578010442
0.08,0.029025855779457363
0.1,0.009983574420917858
0.12,0.0027165331889505923
0.14,0.0005856253792184689
0.16,0.0001001831220672591
0.18,1.3622327570077667e-05
0.2,1.474666722747924e-06
0.22,1.2728923844293964e-07
0.24,8.773157636681754e-09
0.26,4.834120341547797e-10
0.28,2.1316038434373272e-11
0.3,7.527209145033945e-13
0.32,2.1294826275190724e-14
0.34,4.826669395343022e-16
0.36,8.762036990065952e-18
0.38,1.2729479661769032e-19
0.4,1.478167479483601e-21
0.42,1.3695547988956583e-23
0.44,1.0101070949497438e-25
0.46,5.912975007263639e-28
0.48,2.7372409547237476e-30
0.5,9.976318447795331e-33
0.52,2.847616479021207e-35
0.54,6.32586821486955e-38
0.56,1.0855898694778519e-40
0.58,1.4266729044516457e-43
0.6,1.4211117045636116e-46
0.62,1.0600046503237277e-49
0.64,5.8361570295215995e-53
0.66,2.331667341897641e-56
0.68,6.622710558195548e-60
0.7,1.304608003645598e-63
0.72,1.729167914233655e-67
0.74,1.4851264515523793e-71
0.76,7.881392078991781e-76
0.78,2.430450302712455e-80
0.8,4.0151554595433696e-85
0.82,3.1811057035818183e-90
0.84,1.0401440416053183e-95
0.86,1.1348588287816743e-101
0.88,2.3447075977172342e-108
0.9,3.352487014534055e-116
0.92,8.533202719982431e-126
0.94,3.6490234005862046e-138
0.96,1.3463004839622692e-155
0.98,2.124087636955924e-185


==> full-even-100.csv <==
Normalized Linking Number,Frequency
-0.98,2.124087636955924e-185
-0.96,1.3463004839622692e-155
-0.94,3.649023400586204e-138
-0.92,8.533202719982432e-126
-0.9,3.352487014534055e-116
-0.88,2.3447075977172342e-108
-0.86,1.1348588287816743e-101
-0.84,1.0401440416053183e-95
-0.82,3.1811057035818188e-90
-0.8,4.0151554595433696e-85
-0.78,2.4304503027124545e-80
-0.76,7.88139207899178e-76
-0.74,1.4851264515523793e-71
-0.72,1.729167914233655e-67
-0.7,1.304608003645598e-63
-0.68,6.622710558195548e-60
-0.66,2.331667341897641e-56
-0.64,5.8361570295215995e-53
-0.62,1.0600046503237277e-49
-0.6,1.4211117045636116e-46
-0.58,1.4266729044516455e-43
-0.56,1.0855898694778519e-40
-0.54,6.325868214869549e-38
-0.52,2.847616479021207e-35
-0.5,9.976318447795332e-33
-0.48,2.7372409547237476e-30
-0.46,5.912975007263639e-28
-0.44,1.0101070949497438e-25
-0.42,1.3695547988956583e-23
-0.4,1.4781674794836012e-21
-0.38,1.2729479661769032e-19
-0.36,8.762036990065952e-18
-0.34,4.826669395343023e-16
-0.32,2.1294826275190724e-14
-0.3,7.527209145033945e-13
-0.28,2.1316038434373272e-11
-0.26,4.834120341547797e-10
-0.24,8.773157636681754e-09
-0.22,1.2728923844293967e-07
-0.2,1.474666722747924e-06
-0.18,1.3622327570077667e-05
-0.16,0.0001001831220672591
-0.14,0.0005856253792184689
-0.12,0.0027165331889505923
-0.1,0.009983574420917858
-0.08,0.029025855779457363
-0.06,0.06667096578010442
-0.04,0.12085477275959233
-0.02,0.17274608353976434
0.0,0.19460234493547174
0.02,0.17274608353976434
0.04,0.12085477275959233
0.06,0.06667096578010442
0.08,0.029025855779457363
0.1,0.009983574420917858
0.12,0.0027165331889505923
0.14,0.0005856253792184689
0.16,0.0001001831220672591
0.18,1.3622327570077667e-05
0.2,1.474666722747924e-06
0.22,1.2728923844293967e-07
0.24,8.773157636681754e-09
0.26,4.834120341547797e-10
0.28,2.1316038434373272e-11
0.3,7.527209145033945e-13
0.32,2.1294826275190724e-14
0.34,4.826669395343023e-16
0.36,8.762036990065952e-18
0.38,1.2729479661769032e-19
0.4,1.4781674794836012e-21
0.42,1.3695547988956583e-23
0.44,1.0101070949497438e-25
0.46,5.912975007263639e-28
0.48,2.7372409547237476e-30
0.5,9.976318447795332e-33
0.52,2.847616479021207e-35
0.54,6.325868214869549e-38
0.56,1.0855898694778519e-40
0.58,1.4266729044516455e-43
0.6,1.4211117045636116e-46
0.62,1.0600046503237277e-49
0.64,5.8361570295215995e-53
0.66,2.331667341897641e-56
0.68,6.622710558195548e-60
0.7,1.304608003645598e-63
0.72,1.729167914233655e-67
0.74,1.4851264515523793e-71
0.76,7.88139207899178e-76
0.78,2.4304503027124545e-80
0.8,4.0151554595433696e-85
0.82,3.1811057035818188e-90
0.84,1.0401440416053183e-95
0.86,1.1348588287816743e-101
0.88,2.3447075977172342e-108
0.9,3.352487014534055e-116
0.92,8.533202719982432e-126
0.94,3.649023400586204e-138
0.96,1.3463004839622692e-155
0.98,2.124087636955924e-185


==> full-even-1000-density.csv <==
Normalized Linking Number,Density
-0.998,0.0
-0.996,0.0
-0.994,0.0
-0.992,0.0
-0.99,0.0
-0.988,0.0
-0.986,0.0
-0.984,0.0
-0.982,0.0
-0.98,0.0
-0.978,0.0
-0.976,0.0
-0.974,0.0
-0.972,0.0
-0.97,0.0
-0.968,0.0
-0.966,0.0
-0.964,0.0
-0.962,0.0
-0.96,0.0
-0.958,0.0
-0.956,0.0
-0.954,0.0
-0.952,0.0
-0.95,0.0
-0.948,0.0
-0.946,0.0
-0.944,0.0
-0.942,0.0
-0.94,0.0
-0.938,0.0
-0.936,0.0
-0.934,0.0
-0.932,0.0
-0.93,0.0
-0.928,0.0
-0.926,0.0
-0.924,0.0
-0.922,0.0
-0.92,0.0
-0.918,0.0
-0.916,0.0
-0.914,0.0
-0.912,0.0
-0.91,0.0
-0.908,0.0
-0.906,0.0
-0.904,0.0
-0.902,0.0
-0.9,0.0
-0.898,0.0
-0.896,0.0
-0.894,0.0
-0.892,0.0
-0.89,0.0
-0.888,0.0
-0.886,0.0
-0.884,0.0
-0.882,0.0
-0.88,0.0
-0.878,0.0
-0.876,0.0
-0.874,0.0
-0.872,0.0
-0.87,0.0
-0.868,0.0
-0.866,0.0
-0.864,0.0
-0.862,0.0
-0.86,0.0
-0.858,0.0
-0.856,0.0
-0.854,0.0
-0.852,0.0
-0.85,0.0
-0.848,0.0
-0.846,0.0
-0.844,0.0
-0.842,0.0
-0.84,0.0
-0.838,0.0
-0.836,0.0
-0.834,0.0
-0.832,0.0
-0.83,0.0
-0.828,0.0
-0.826,0.0
-0.824,0.0
-0.822,0.0
-0.82,0.0
-0.818,0.0
-0.816,0.0
-0.814,0.0
-0.812,0.0
-0.81,0.0
-0.808,0.0
-0.806,0.0
-0.804,0.0
-0.802,0.0
-0.8,0.0
-0.798,0.0
-0.796,0.0
-0.794,0.0
-0.792,0.0
-0.79,0.0
-0.788,0.0
-0.786,0.0
-0.784,0.0
-0.782,0.0
-0.78,0.0
-0.778,0.0
-0.776,0.0
-0.774,0.0
-0.772,0.0
-0.77,0.0
-0.768,0.0
-0.766,0.0
-0.764,0.0
-0.762,0.0
-0.76,0.0
-0.758,0.0
-0.756,0.0
-0.754,0.0
-0.752,0.0
-0.75,0.0
-0.748,0.0
-0.746,0.0
-0.744,0.0
-0.742,0.0
-0.74,0.0
-0.738,0.0
-0.736,0.0
-0.734,0.0
-0.732,0.0
-0.73,0.0
-0.728,0.0
-0.726,0.0
-0.724,0.0
-0.722,0.0
-0.72,0.0
-0.718,0.0
-0.716,0.0
-0.714,0.0
-0.712,0.0
-0.71,0.0
-0.708,0.0
-0.706,0.0
-0.704,0.0
-0.702,0.0
-0.7,0.0
-0.698,0.0
-0.696,0.0
-0.694,0.0
-0.692,0.0
-0.69,0.0
-0.688,0.0
-0.686,0.0
-0.684,0.0
-0.682,0.0
-0.68,0.0
-0.678,0.0
-0.676,0.0
-0.674,0.0
-0.672,0.0
-0.67,0.0
-0.668,0.0
-0.666,0.0
-0.664,0.0
-0.662,0.0
-0.66,0.0
-0.658,0.0
-0.656,0.0
-0.654,0.0
-0.652,0.0
-0.65,0.0
-0.648,0.0
-0.646,0.0
-0.644,0.0
-0.642,0.0
-0.64,0.0
-0.638,0.0
-0.636,0.0
-0.634,0.0
-0.632,0.0
-0.63,0.0
-0.628,0.0
-0.626,0.0
-0.624,0.0
-0.622,0.0
-0.62,0.0
-0.618,0.0
-0.616,0.0
-0.614,0.0
-0.612,0.0
-0.61,0.0
-0.608,0.0
-0.606,0.0
-0.604,0.0
-0.602,0.0
-0.6,0.0
-0.598,0.0
-0.596,0.0
-0.594,0.0
-0.592,0.0
-0.59,0.0
-0.588,0.0
-0.586,0.0
-0.584,0.0
-0.582,0.0
-0.58,0.0
-0.578,0.0
-0.576,0.0
-0.574,0.0
-0.572,0.0
-0.57,0.0
-0.568,0.0
-0.566,0.0
-0.564,0.0
-0.562,0.0
-0.56,0.0
-0.558,0.0
-0.556,0.0
-0.554,0.0
-0.552,0.0
-0.55,0.0
-0.548,0.0
-0.546,0.0
-0.544,0.0
-0.542,0.0
-0.54,0.0
-0.538,0.0
-0.536,0.0
-0.534,0.0
-0.532,0.0
-0.53,0.0
-0.528,0.0
-0.526,0.0
-0.524,0.0
-0.522,0.0
-0.52,0.0
-0.518,0.0
-0.516,0.0
-0.514,0.0
-0.512,0.0
-0.51,0.0
-0.508,0.0
-0.506,1e-323
-0.504,3.62e-321
-0.502,1.220406e-318
-0.5,4.01431237e-316
-0.498,1.28814920007e-313
-0.496,4.0326969829714e-311
-0.494,1.231756867243247e-308
-0.492,3.670958686642665e-306
-0.49,1.0675391129295537e-303
-0.488,3.0294385963476006e-301
-0.486,8.389545171898853e-299
-0.484,2.2674410930663832e-296
-0.482,5.98105730139558e-294
-0.48,1.539880013566985e-291
-0.478,3.8697685088265654e-289
-0.476,9.492794871164742e-287
-0.474,2.273189518442348e-284
-0.472,5.314111701456703e-282
-0.47,1.2128298183587277e-279
-0.468,2.7024862791228374e-277
-0.466,5.879514901978334e-275
-0.464,1.248974047054066e-272
-0.462,2.590707882043057e-270
-0.46,5.247536011367046e-268
-0.458,1.037965310541906e-265
-0.456,2.0050204841789096e-263
-0.454,3.7825191748954932e-261
-0.452,6.969269486452013e-259
-0.45,1.2541638583021428e-256
-0.448,2.204443553171095e-254
-0.446,3.7847553090892603e-252
-0.444,6.347268528420179e-250
-0.442,1.0398291166380678e-247
-0.44,1.6640968170071746e-245
-0.438,2.601668032454974e-243
-0.436,3.973714815273589e-241
-0.434,5.9296297271209914e-239
-0.432,8.644875710782401e-237
-0.43,1.2314142209828654e-234
-0.428,1.7138682829212568e-232
-0.426,2.3307297662148684e-230
-0.424,3.097138683933708e-228
-0.422,4.021576988504554e-226
-0.42,5.102835814035332e-224
-0.418,6.327300501522425e-222
-0.416,7.667060475449067e-220
-0.414,9.07934470863151e-218
-0.412,1.0507675679211658e-215
-0.41,1.1884924617474629e-213
-0.408,1.3138162477608852e-211
-0.406,1.4194882168851744e-209
-0.404,1.4989881457310105e-207
-0.402,1.5471907593834802e-205
-0.4,1.5609124365144108e-203
-0.398,1.5392591035079323e-201
-0.396,1.4837224804775894e-199
-0.394,1.3980103012171487e-197
-0.392,1.287637325525982e-195
-0.39,1.1593397589843905e-193
-0.388,1.0203992726099083e-191
-0.386,8.779702429353574e-190
-0.384,7.384948429016055e-188
-0.382,6.072683980820965e-186
-0.38,4.881875887991484e-184
-0.378,3.836831141218357e-182
-0.376,2.9481214271264785e-180
-0.374,2.2146820061364553e-178
-0.372,1.626586220668785e-176
-0.37,1.1680156202052583e-174
-0.368,8.200342422576443e-173
-0.366,5.6290201555857585e-171
-0.364,3.7779532914068665e-169
-0.362,2.4791830701280948e-167
-0.36,1.590720569839751e-165
-0.358,9.979696256787993e-164
-0.356,6.121861580306931e-162
-0.354,3.671950894463723e-160
-0.352,2.1535829963105656e-158
-0.35,1.2350420950611976e-156
-0.348,6.925659082417951e-155
-0.346,3.797547931747815e-153
-0.344,2.036158715928436e-151
-0.342,1.0675529024501616e-149
-0.34,5.473178440332775e-148
-0.338,2.743879586433726e-146
-0.336,1.3451426780162933e-144
-0.334,6.44839970903251e-143
-0.332,3.022860358165139e-141
-0.33,1.3856987177649371e-139
-0.328,6.211636170247297e-138
-0.326,2.72289790652887e-136
-0.324,1.1672029171908604e-134
-0.322,4.892742441093555e-133
-0.32,2.0056284260751787e-131
-0.318,8.039734367792322e-130
-0.316,3.151569009523427e-128
-0.314,1.2081099547154671e-126
-0.312,4.5287784565932273e-125
-0.31,1.6601638076222695e-123
-0.308,5.95135934359987e-122
-0.306,2.0862998121257184e-120
-0.304,7.152079934264306e-119
-0.302,2.3976330438673468e-117
-0.3,7.860085032413469e-116
-0.298,2.5197952065102592e-114
-0.296,7.899431900837358e-113
-0.294,2.421687340364025e-111
-0.292,7.259901223506941e-110
-0.29,2.1282981056179284e-108
-0.288,6.101292393709389e-107
-0.286,1.7103981927976568e-105
-0.284,4.688747663966815e-104
-0.282,1.2568944777281788e-102
-0.28,3.294739187857468e-101
-0.278,8.445421488919212e-100
-0.276,2.1168853542186412e-98
-0.274,5.188556953039098e-97
-0.272,1.2435591882718117e-95
-0.27,2.914433850156434e-94
-0.268,6.678930535563091e-93
-0.266,1.4966547030206294e-91
-0.264,3.2794054837460353e-90
-0.262,7.026259115674411e-89
-0.26,1.4719916341638855e-87
-0.258,3.0153319655245787e-86
-0.256,6.039623719394448e-85
-0.254,1.1828395100615213e-83
-0.252,2.2650566309812826e-82
-0.25,4.240973924156694e-81
-0.248,7.763924691812743e-80
-0.246,1.3897029092083457e-78
-0.244,2.4321100054536118e-77
-0.242,4.1616025676295564e-76
-0.24,6.962249298487721e-75
-0.238,1.1387947308985356e-73
-0.236,1.821140568877024e-72
-0.234,2.84733625710866e-71
-0.232,4.35237538460378e-70
-0.23,6.504308950482142e-69
-0.228,9.50294123131159e-68
-0.226,1.3573496440945486e-66
-0.224,1.8953825731953954e-65
-0.222,2.5874267021993016e-64
-0.22,3.4530250315971223e-63
-0.218,4.5049117417892554e-62
-0.216,5.745423479153545e-61
-0.214,7.163103532611904e-60
-0.212,8.730075244429367e-59
-0.21,1.0400791588692073e-57
-0.208,1.2112685731435752e-56
-0.206,1.378904157375922e-55
-0.204,1.53440903625736e-54
-0.202,1.6689965552725935e-53
-0.2,1.774478274326754e-52
-0.198,1.844083365169652e-51
-0.196,1.8731762204314732e-50
-0.194,1.8597667969515876e-49
-0.192,1.8047356746915925e-48
-0.19,1.7117384816054518e-47
-0.188,1.5868040860304067e-46
-0.186,1.4376879426063033e-45
-0.184,1.2730769907674388e-44
-0.182,1.1017591749350052e-43
-0.18,9.318668464046755e-43
-0.178,7.702813723209413e-42
-0.176,6.222521635801328e-41
-0.174,4.912448641268715e-40
-0.172,3.789983246054906e-39
-0.17,2.8574409261946157e-38
-0.168,2.105285275115117e-37
-0.166,1.5157632111925005e-36
-0.164,1.066427814101119e-35
-0.162,7.331692042960098e-35
-0.16,4.92541193129421e-34
-0.158,3.233251023692261e-33
-0.156,2.0738996211481078e-32
-0.154,1.2998115662070597e-31
-0.152,7.959949778781063e-31
-0.15,4.76288868381913e-30
-0.148,2.784541003261492e-29
-0.146,1.5905700410347923e-28
-0.144,8.876891116547475e-28
-0.142,4.840283845057405e-27
-0.14,2.5785499659187593e-26
-0.138,1.3420478834075193e-25
-0.136,6.824034029670543e-25
-0.134,3.389909173947538e-24
-0.132,1.6451354601164575e-23
-0.13,7.799648483366806e-23
-0.128,3.612444920259632e-22
-0.126,1.6344565423810466e-21
-0.124,7.224114137529379e-21
-0.122,3.119091188308961e-20
-0.12,1.3155186527840182e-19
-0.118,5.419817606784034e-19
-0.116,2.1811440926771113e-18
-0.114,8.574117247774834e-18
-0.112,3.29225340006285e-17
-0.11,1.234779249433806e-16
-0.108,4.523463935297788e-16
-0.106,1.6185728597098312e-15
-0.104,5.656741327274178e-15
-0.102,1.930932205361771e-14
-0.1,6.437661490617721e-14
-0.098,2.0962519746422325e-13
-0.096,6.666639578875154e-13
-0.094,2.070678110053722e-12
-0.092,6.28137022715694e-12
-0.09,1.860914899528764e-11
-0.088,5.384224730168877e-11
-0.086,1.52138347567596e-10
-0.084,4.1982418881638406e-10
-0.082,1.1313681584125164e-09
-0.08,2.9774381967465178e-09
-0.078,7.652063097591609e-09
-0.076,1.9204636154152547e-08
-0.074,4.706740445004733e-08
-0.072,1.126460620240543e-07
-0.07,2.6326216834899993e-07
-0.068,6.008039156801385e-07
-0.066,1.3388878751432212e-06
-0.064,2.9135214581333796e-06
-0.062,6.190850396854475e-06
-0.06,1.2845059092278137e-05
-0.058,2.6023838966891416e-05
-0.056,5.14815895775732e-05
-0.054,9.94429163842527e-05
-0.052,0.000187556962250651
-0.05,0.0003454030749295912
-0.048,0.000621082433483861
-0.046,0.0010904325902682318
-0.044,0.0018692679260209402
-0.042,0.0031287019629077915
-0.04,0.005112974569930604
-0.038,0.008158247775561725
-0.036,0.012709577949261924
-0.034,0.019331860049642557
-0.032,0.028709251271632697
-0.03,0.041626833470114526
-0.028,0.05892856778346485
-0.026,0.08144740571608962
-0.024,0.10990703340181661
-0.022,0.1448000531725326
-0.02,0.18625384765674763
-0.018,0.2339017749945036
-0.016,0.286782137323739
-0.014,0.34328886931874186
-0.012,0.40119477749136556
-0.01,0.4577599257735845
-0.008,0.5099251060730149
-0.006,0.5545752332252845
-0.004,0.5888429387370739
-0.002,0.6104119430961629
0.0,0.6177758082746636
0.002,0.6104119430961629
0.004,0.5888429387370739
0.006,0.5545752332252845
0.008,0.5099251060730149
0.01,0.4577599257735845
0.012,0.40119477749136556
0.014,0.34328886931874186
0.016,0.286782137323739
0.018,0.2339017749945036
0.02,0.18625384765674763
0.022,0.1448000531725326
0.024,0.10990703340181661
0.026,0.08144740571608962
0.028,0.05892856778346485
0.03,0.041626833470114526
0.032,0.028709251271632697
0.034,0.019331860049642557
0.036,0.012709577949261924
0.038,0.008158247775561725
0.04,0.005112974569930604
0.042,0.0031287019629077915
0.044,0.0018692679260209402
0.046,0.0010904325902682318
0.048,0.000621082433483861
0.05,0.0003454030749295912
0.052,0.000187556962250651
0.054,9.94429163842527e-05
0.056,5.14815895775732e-05
0.058,2.6023838966891416e-05
0.06,1.2845059092278137e-05
0.062,6.190850396854475e-06
0.064,2.9135214581333796e-06
0.066,1.3388878751432212e-06
0.068,6.008039156801385e-07
0.07,2.6326216834899993e-07
0.072,1.126460620240543e-07
0.074,4.706740445004733e-08
0.076,1.9204636154152547e-08
0.078,7.652063097591609e-09
0.08,2.9774381967465178e-09
0.082,1.1313681584125164e-09
0.084,4.1982418881638406e-10
0.086,1.52138347567596e-10
0.088,5.384224730168877e-11
0.09,1.860914899528764e-11
0.092,6.28137022715694e-12
0.094,2.070678110053722e-12
0.096,6.666639578875154e-13
0.098,2.0962519746422325e-13
0.1,6.437661490617721e-14
0.102,1.930932205361771e-14
0.104,5.656741327274178e-15
0.106,1.6185728597098312e-15
0.108,4.523463935297788e-16
0.11,1.234779249433806e-16
0.112,3.29225340006285e-17
0.114,8.574117247774834e-18
0.116,2.1811440926771113e-18
0.118,5.419817606784034e-19
0.12,1.3155186527840182e-19
0.122,3.119091188308961e-20
0.124,7.224114137529379e-21
0.126,1.6344565423810466e-21
0.128,3.612444920259632e-22
0.13,7.799648483366806e-23
0.132,1.6451354601164575e-23
0.134,3.389909173947538e-24
0.136,6.824034029670543e-25
0.138,1.3420478834075193e-25
0.14,2.5785499659187593e-26
0.142,4.840283845057405e-27
0.144,8.876891116547475e-28
0.146,1.5905700410347923e-28
0.148,2.784541003261492e-29
0.15,4.76288868381913e-30
0.152,7.959949778781063e-31
0.154,1.2998115662070597e-31
0.156,2.0738996211481078e-32
0.158,3.233251023692261e-33
0.16,4.92541193129421e-34
0.162,7.331692042960098e-35
0.164,1.066427814101119e-35
0.166,1.5157632111925005e-36
0.168,2.105285275115117e-37
0.17,2.8574409261946157e-38
0.172,3.789983246054906e-39
0.174,4.912448641268715e-40
0.176,6.222521635801328e-41
0.178,7.702813723209413e-42
0.18,9.318668464046755e-43
0.182,1.1017591749350052e-43
0.184,1.2730769907674388e-44
0.186,1.4376879426063033e-45
0.188,1.5868040860304067e-46
0.19,1.7117384816054518e-47
0.192,1.8047356746915925e-48
0.194,1.8597667969515876e-49
0.196,1.8731762204314732e-50
0.198,1.844083365169652e-51
0.2,1.774478274326754e-52
0.202,1.6689965552725935e-53
0.204,1.53440903625736e-54
0.206,1.378904157375922e-55
0.208,1.2112685731435752e-56
0.21,1.0400791588692073e-57
0.212,8.730075244429367e-59
0.214,7.163103532611904e-60
0.216,5.745423479153545e-61
0.218,4.5049117417892554e-62
0.22,3.4530250315971223e-63
0.222,2.5874267021993016e-64
0.224,1.8953825731953954e-65
0.226,1.3573496440945486e-66
0.228,9.50294123131159e-68
0.23,6.504308950482142e-69
0.232,4.35237538460378e-70
0.234,2.84733625710866e-71
0.236,1.821140568877024e-72
0.238,1.1387947308985356e-73
0.24,6.962249298487721e-75
0.242,4.1616025676295564e-76
0.244,2.4321100054536118e-77
0.246,1.3897029092083457e-78
0.248,7.763924691812743e-80
0.25,4.240973924156694e-81
0.252,2.2650566309812826e-82
0.254,1.1828395100615213e-83
0.256,6.039623719394448e-85
0.258,3.0153319655245787e-86
0.26,1.4719916341638855e-87
0.262,7.026259115674411e-89
0.264,3.2794054837460353e-90
0.266,1.4966547030206294e-91
0.268,6.678930535563091e-93
0.27,2.914433850156434e-94
0.272,1.2435591882718117e-95
0.274,5.188556953039098e-97
0.276,2.1168853542186412e-98
0.278,8.445421488919212e-100
0.28,3.294739187857468e-101
0.282,1.2568944777281788e-102
0.284,4.688747663966815e-104
0.286,1.7103981927976568e-105
0.288,6.101292393709389e-107
0.29,2.1282981056179284e-108
0.292,7.259901223506941e-110
0.294,2.421687340364025e-111
0.296,7.899431900837358e-113
0.298,2.5197952065102592e-114
0.3,7.860085032413469e-116
0.302,2.3976330438673468e-117
0.304,7.152079934264306e-119
0.306,2.0862998121257184e-120
0.308,5.95135934359987e-122
0.31,1.6601638076222695e-123
0.312,4.5287784565932273e-125
0.314,1.2081099547154671e-126
0.316,3.151569009523427e-128
0.318,8.039734367792322e-130
0.32,2.0056284260751787e-131
0.322,4.892742441093555e-133
0.324,1.1672029171908604e-134
0.326,2.72289790652887e-136
0.328,6.211636170247297e-138
0.33,1.3856987177649371e-139
0.332,3.022860358165139e-141
0.334,6.44839970903251e-143
0.336,1.3451426780162933e-144
0.338,2.743879586433726e-146
0.34,5.473178440332775e-148
0.342,1.0675529024501616e-149
0.344,2.036158715928436e-151
0.346,3.797547931747815e-153
0.348,6.925659082417951e-155
0.35,1.2350420950611976e-156
0.352,2.1535829963105656e-158
0.354,3.671950894463723e-160
0.356,6.121861580306931e-162
0.358,9.979696256787993e-164
0.36,1.590720569839751e-165
0.362,2.4791830701280948e-167
0.364,3.7779532914068665e-169
0.366,5.6290201555857585e-171
0.368,8.200342422576443e-173
0.37,1.1680156202052583e-174
0.372,1.626586220668785e-176
0.374,2.2146820061364553e-178
0.376,2.9481214271264785e-180
0.378,3.836831141218357e-182
0.38,4.881875887991484e-184
0.382,6.072683980820965e-186
0.384,7.384948429016055e-188
0.386,8.779702429353574e-190
0.388,1.0203992726099083e-191
0.39,1.1593397589843905e-193
0.392,1.287637325525982e-195
0.394,1.3980103012171487e-197
0.396,1.4837224804775894e-199
0.398,1.5392591035079323e-201
0.4,1.5609124365144108e-203
0.402,1.5471907593834802e-205
0.404,1.4989881457310105e-207
0.406,1.4194882168851744e-209
0.408,1.3138162477608852e-211
0.41,1.1884924617474629e-213
0.412,1.0507675679211658e-215
0.414,9.07934470863151e-218
0.416,7.667060475449067e-220
0.418,6.327300501522425e-222
0.42,5.102835814035332e-224
0.422,4.021576988504554e-226
0.424,3.097138683933708e-228
0.426,2.3307297662148684e-230
0.428,1.7138682829212568e-232
0.43,1.2314142209828654e-234
0.432,8.644875710782401e-237
0.434,5.9296297271209914e-239
0.436,3.973714815273589e-241
0.438,2.601668032454974e-243
0.44,1.6640968170071746e-245
0.442,1.0398291166380678e-247
0.444,6.347268528420179e-250
0.446,3.7847553090892603e-252
0.448,2.204443553171095e-254
0.45,1.2541638583021428e-256
0.452,6.969269486452013e-259
0.454,3.7825191748954932e-261
0.456,2.0050204841789096e-263
0.458,1.037965310541906e-265
0.46,5.247536011367046e-268
0.462,2.590707882043057e-270
0.464,1.248974047054066e-272
0.466,5.879514901978334e-275
0.468,2.7024862791228374e-277
0.47,1.2128298183587277e-279
0.472,5.314111701456703e-282
0.474,2.273189518442348e-284
0.476,9.492794871164742e-287
0.478,3.8697685088265654e-289
0.48,1.539880013566985e-291
0.482,5.98105730139558e-294
0.484,2.2674410930663832e-296
0.486,8.389545171898853e-299
0.488,3.0294385963476006e-301
0.49,1.0675391129295537e-303
0.492,3.670958686642665e-306
0.494,1.231756867243247e-308
0.496,4.0326969829714e-311
0.498,1.28814920007e-313
0.5,4.01431237e-316
0.502,1.220406e-318
0.504,3.62e-321
0.506,1e-323
0.508,0.0
0.51,0.0
0.512,0.0
0.514,0.0
0.516,0.0
0.518,0.0
0.52,0.0
0.522,0.0
0.524,0.0
0.526,0.0
0.528,0.0
0.53,0.0
0.532,0.0
0.534,0.0
0.536,0.0
0.538,0.0
0.54,0.0
0.542,0.0
0.544,0.0
0.546,0.0
0.548,0.0
0.55,0.0
0.552,0.0
0.554,0.0
0.556,0.0
0.558,0.0
0.56,0.0
0.562,0.0
0.564,0.0
0.566,0.0
0.568,0.0
0.57,0.0
0.572,0.0
0.574,0.0
0.576,0.0
0.578,0.0
0.58,0.0
0.582,0.0
0.584,0.0
0.586,0.0
0.588,0.0
0.59,0.0
0.592,0.0
0.594,0.0
0.596,0.0
0.598,0.0
0.6,0.0
0.602,0.0
0.604,0.0
0.606,0.0
0.608,0.0
0.61,0.0
0.612,0.0
0.614,0.0
0.616,0.0
0.618,0.0
0.62,0.0
0.622,0.0
0.624,0.0
0.626,0.0
0.628,0.0
0.63,0.0
0.632,0.0
0.634,0.0
0.636,0.0
0.638,0.0
0.64,0.0
0.642,0.0
0.644,0.0
0.646,0.0
0.648,0.0
0.65,0.0
0.652,0.0
0.654,0.0
0.656,0.0
0.658,0.0
0.66,0.0
0.662,0.0
0.664,0.0
0.666,0.0
0.668,0.0
0.67,0.0
0.672,0.0
0.674,0.0
0.676,0.0
0.678,0.0
0.68,0.0
0.682,0.0
0.684,0.0
0.686,0.0
0.688,0.0
0.69,0.0
0.692,0.0
0.694,0.0
0.696,0.0
0.698,0.0
0.7,0.0
0.702,0.0
0.704,0.0
0.706,0.0
0.708,0.0
0.71,0.0
0.712,0.0
0.714,0.0
0.716,0.0
0.718,0.0
0.72,0.0
0.722,0.0
0.724,0.0
0.726,0.0
0.728,0.0
0.73,0.0
0.732,0.0
0.734,0.0
0.736,0.0
0.738,0.0
0.74,0.0
0.742,0.0
0.744,0.0
0.746,0.0
0.748,0.0
0.75,0.0
0.752,0.0
0.754,0.0
0.756,0.0
0.758,0.0
0.76,0.0
0.762,0.0
0.764,0.0
0.766,0.0
0.768,0.0
0.77,0.0
0.772,0.0
0.774,0.0
0.776,0.0
0.778,0.0
0.78,0.0
0.782,0.0
0.784,0.0
0.786,0.0
0.788,0.0
0.79,0.0
0.792,0.0
0.794,0.0
0.796,0.0
0.798,0.0
0.8,0.0
0.802,0.0
0.804,0.0
0.806,0.0
0.808,0.0
0.81,0.0
0.812,0.0
0.814,0.0
0.816,0.0
0.818,0.0
0.82,0.0
0.822,0.0
0.824,0.0
0.826,0.0
0.828,0.0
0.83,0.0
0.832,0.0
0.834,0.0
0.836,0.0
0.838,0.0
0.84,0.0
0.842,0.0
0.844,0.0
0.846,0.0
0.848,0.0
0.85,0.0
0.852,0.0
0.854,0.0
0.856,0.0
0.858,0.0
0.86,0.0
0.862,0.0
0.864,0.0
0.866,0.0
0.868,0.0
0.87,0.0
0.872,0.0
0.874,0.0
0.876,0.0
0.878,0.0
0.88,0.0
0.882,0.0
0.884,0.0
0.886,0.0
0.888,0.0
0.89,0.0
0.892,0.0
0.894,0.0
0.896,0.0
0.898,0.0
0.9,0.0
0.902,0.0
0.904,0.0
0.906,0.0
0.908,0.0
0.91,0.0
0.912,0.0
0.914,0.0
0.916,0.0
0.918,0.0
0.92,0.0
0.922,0.0
0.924,0.0
0.926,0.0
0.928,0.0
0.93,0.0
0.932,0.0
0.934,0.0
0.936,0.0
0.938,0.0
0.94,0.0
0.942,0.0
0.944,0.0
0.946,0.0
0.948,0.0
0.95,0.0
0.952,0.0
0.954,0.0
0.956,0.0
0.958,0.0
0.96,0.0
0.962,0.0
0.964,0.0
0.966,0.0
0.968,0.0
0.97,0.0
0.972,0.0
0.974,0.0
0.976,0.0
0.978,0.0
0.98,0.0
0.982,0.0
0.984,0.0
0.986,0.0
0.988,0.0
0.99,0.0
0.992,0.0
0.994,0.0
0.996,0.0
0.998,0.0


==> full-even-1000.csv <==
Normalized Linking Number,Frequency
-0.998,0.0
-0.996,0.0
-0.994,0.0
-0.992,0.0
-0.99,0.0
-0.988,0.0
-0.986,0.0
-0.984,0.0
-0.982,0.0
-0.98,0.0
-0.978,0.0
-0.976,0.0
-0.974,0.0
-0.972,0.0
-0.97,0.0
-0.968,0.0
-0.966,0.0
-0.964,0.0
-0.962,0.0
-0.96,0.0
-0.958,0.0
-0.956,0.0
-0.954,0.0
-0.952,0.0
-0.95,0.0
-0.948,0.0
-0.946,0.0
-0.944,0.0
-0.942,0.0
-0.94,0.0
-0.938,0.0
-0.936,0.0
-0.934,0.0
-0.932,0.0
-0.93,0.0
-0.928,0.0
-0.926,0.0
-0.924,0.0
-0.922,0.0
-0.92,0.0
-0.918,0.0
-0.916,0.0
-0.914,0.0
-0.912,0.0
-0.91,0.0
-0.908,0.0
-0.906,0.0
-0.904,0.0
-0.902,0.0
-0.9,0.0
-0.898,0.0
-0.896,0.0
-0.894,0.0
-0.892,0.0
-0.89,0.0
-0.888,0.0
-0.886,0.0
-0.884,0.0
-0.882,0.0
-0.88,0.0
-0.878,0.0
-0.876,0.0
-0.874,0.0
-0.872,0.0
-0.87,0.0
-0.868,0.0
-0.866,0.0
-0.864,0.0
-0.862,0.0
-0.86,0.0
-0.858,0.0
-0.856,0.0
-0.854,0.0
-0.852,0.0
-0.85,0.0
-0.848,0.0
-0.846,0.0
-0.844,0.0
-0.842,0.0
-0.84,0.0
-0.838,0.0
-0.836,0.0
-0.834,0.0
-0.832,0.0
-0.83,0.0
-0.828,0.0
-0.826,0.0
-0.824,0.0
-0.822,0.0
-0.82,0.0
-0.818,0.0
-0.816,0.0
-0.814,0.0
-0.812,0.0
-0.81,0.0
-0.808,0.0
-0.806,0.0
-0.804,0.0
-0.802,0.0
-0.8,0.0
-0.798,0.0
-0.796,0.0
-0.794,0.0
-0.792,0.0
-0.79,0.0
-0.788,0.0
-0.786,0.0
-0.784,0.0
-0.782,0.0
-0.78,0.0
-0.778,0.0
-0.776,0.0
-0.774,0.0
-0.772,0.0
-0.77,0.0
-0.768,0.0
-0.766,0.0
-0.764,0.0
-0.762,0.0
-0.76,0.0
-0.758,0.0
-0.756,0.0
-0.754,0.0
-0.752,0.0
-0.75,0.0
-0.748,0.0
-0.746,0.0
-0.744,0.0
-0.742,0.0
-0.74,0.0
-0.738,0.0
-0.736,0.0
-0.734,0.0
-0.732,0.0
-0.73,0.0
-0.728,0.0
-0.726,0.0
-0.724,0.0
-0.722,0.0
-0.72,0.0
-0.718,0.0
-0.716,0.0
-0.714,0.0
-0.712,0.0
-0.71,0.0
-0.708,0.0
-0.706,0.0
-0.704,0.0
-0.702,0.0
-0.7,0.0
-0.698,0.0
-0.696,0.0
-0.694,0.0
-0.692,0.0
-0.69,0.0
-0.688,0.0
-0.686,0.0
-0.684,0.0
-0.682,0.0
-0.68,0.0
-0.678,0.0
-0.676,0.0
-0.674,0.0
-0.672,0.0
-0.67,0.0
-0.668,0.0
-0.666,0.0
-0.664,0.0
-0.662,0.0
-0.66,0.0
-0.658,0.0
-0.656,0.0
-0.654,0.0
-0.652,0.0
-0.65,0.0
-0.648,0.0
-0.646,0.0
-0.644,0.0
-0.642,0.0
-0.64,0.0
-0.638,0.0
-0.636,0.0
-0.634,0.0
-0.632,0.0
-0.63,0.0
-0.628,0.0
-0.626,0.0
-0.624,0.0
-0.622,0.0
-0.62,0.0
-0.618,0.0
-0.616,0.0
-0.614,0.0
-0.612,0.0
-0.61,0.0
-0.608,0.0
-0.606,0.0
-0.604,0.0
-0.602,0.0
-0.6,0.0
-0.598,0.0
-0.596,0.0
-0.594,0.0
-0.592,0.0
-0.59,0.0
-0.588,0.0
-0.586,0.0
-0.584,0.0
-0.582,0.0
-0.58,0.0
-0.578,0.0
-0.576,0.0
-0.574,0.0
-0.572,0.0
-0.57,0.0
-0.568,0.0
-0.566,0.0
-0.564,0.0
-0.562,0.0
-0.56,0.0
-0.558,0.0
-0.556,0.0
-0.554,0.0
-0.552,0.0
-0.55,0.0
-0.548,0.0
-0.546,0.0
-0.544,0.0
-0.542,0.0
-0.54,0.0
-0.538,0.0
-0.536,0.0
-0.534,0.0
-0.532,0.0
-0.53,0.0
-0.528,0.0
-0.526,0.0
-0.524,0.0
-0.522,0.0
-0.52,0.0
-0.518,0.0
-0.516,0.0
-0.514,0.0
-0.512,0.0
-0.51,0.0
-0.508,0.0
-0.506,0.0
-0.504,3.6e-322
-0.502,1.2204e-319
-0.5,4.0143125e-317
-0.498,1.2881492e-314
-0.496,4.03269698297e-312
-0.494,1.231756867243247e-309
-0.492,3.670958686642665e-307
-0.49,1.0675391129295536e-304
-0.488,3.0294385963476004e-302
-0.486,8.389545171898853e-300
-0.484,2.2674410930663833e-297
-0.482,5.98105730139558e-295
-0.48,1.5398800135669852e-292
-0.478,3.869768508826566e-290
-0.476,9.492794871164742e-288
-0.474,2.2731895184423483e-285
-0.472,5.314111701456702e-283
-0.47,1.2128298183587276e-280
-0.468,2.7024862791228373e-278
-0.466,5.8795149019783344e-276
-0.464,1.2489740470540659e-273
-0.462,2.5907078820430573e-271
-0.46,5.247536011367046e-269
-0.458,1.037965310541906e-266
-0.456,2.0050204841789097e-264
-0.454,3.782519174895493e-262
-0.452,6.969269486452014e-260
-0.45,1.2541638583021426e-257
-0.448,2.2044435531710953e-255
-0.446,3.78475530908926e-253
-0.444,6.347268528420179e-251
-0.442,1.039829116638068e-248
-0.44,1.6640968170071745e-246
-0.438,2.6016680324549737e-244
-0.436,3.973714815273589e-242
-0.434,5.929629727120991e-240
-0.432,8.644875710782401e-238
-0.43,1.2314142209828654e-235
-0.428,1.7138682829212567e-233
-0.426,2.3307297662148685e-231
-0.424,3.0971386839337078e-229
-0.422,4.021576988504554e-227
-0.42,5.1028358140353323e-225
-0.418,6.327300501522425e-223
-0.416,7.667060475449067e-221
-0.414,9.079344708631511e-219
-0.412,1.0507675679211658e-216
-0.41,1.188492461747463e-214
-0.408,1.3138162477608852e-212
-0.406,1.4194882168851744e-210
-0.404,1.4989881457310105e-208
-0.402,1.54719075938348e-206
-0.4,1.5609124365144108e-204
-0.398,1.5392591035079322e-202
-0.396,1.4837224804775892e-200
-0.394,1.3980103012171488e-198
-0.392,1.2876373255259822e-196
-0.39,1.1593397589843904e-194
-0.388,1.0203992726099082e-192
-0.386,8.779702429353574e-191
-0.384,7.384948429016056e-189
-0.382,6.072683980820965e-187
-0.38,4.881875887991484e-185
-0.378,3.836831141218357e-183
-0.376,2.9481214271264784e-181
-0.374,2.214682006136455e-179
-0.372,1.626586220668785e-177
-0.37,1.1680156202052583e-175
-0.368,8.200342422576443e-174
-0.366,5.629020155585758e-172
-0.364,3.777953291406866e-170
-0.362,2.4791830701280946e-168
-0.36,1.5907205698397512e-166
-0.358,9.97969625678799e-165
-0.356,6.12186158030693e-163
-0.354,3.671950894463724e-161
-0.352,2.1535829963105652e-159
-0.35,1.2350420950611975e-157
-0.348,6.925659082417951e-156
-0.346,3.797547931747815e-154
-0.344,2.036158715928436e-152
-0.342,1.0675529024501615e-150
-0.34,5.473178440332774e-149
-0.338,2.743879586433726e-147
-0.336,1.3451426780162933e-145
-0.334,6.44839970903251e-144
-0.332,3.0228603581651393e-142
-0.33,1.3856987177649373e-140
-0.328,6.211636170247296e-139
-0.326,2.7228979065288706e-137
-0.324,1.1672029171908603e-135
-0.322,4.892742441093555e-134
-0.32,2.0056284260751784e-132
-0.318,8.039734367792321e-131
-0.316,3.151569009523428e-129
-0.314,1.2081099547154672e-127
-0.312,4.528778456593227e-126
-0.31,1.6601638076222694e-124
-0.308,5.9513593435998696e-123
-0.306,2.0862998121257185e-121
-0.304,7.152079934264306e-120
-0.302,2.397633043867347e-118
-0.3,7.86008503241347e-117
-0.298,2.5197952065102593e-115
-0.296,7.899431900837358e-114
-0.294,2.4216873403640252e-112
-0.292,7.25990122350694e-111
-0.29,2.1282981056179284e-109
-0.288,6.10129239370939e-108
-0.286,1.7103981927976568e-106
-0.284,4.688747663966815e-105
-0.282,1.2568944777281786e-103
-0.28,3.2947391878574677e-102
-0.278,8.445421488919211e-101
-0.276,2.116885354218641e-99
-0.274,5.188556953039097e-98
-0.272,1.2435591882718115e-96
-0.27,2.9144338501564342e-95
-0.268,6.678930535563091e-94
-0.266,1.4966547030206295e-92
-0.264,3.2794054837460357e-91
-0.262,7.02625911567441e-90
-0.26,1.4719916341638854e-88
-0.258,3.015331965524579e-87
-0.256,6.039623719394448e-86
-0.254,1.1828395100615212e-84
-0.252,2.2650566309812826e-83
-0.25,4.2409739241566947e-82
-0.248,7.763924691812743e-81
-0.246,1.3897029092083456e-79
-0.244,2.4321100054536113e-78
-0.242,4.161602567629557e-77
-0.24,6.962249298487721e-76
-0.238,1.1387947308985356e-74
-0.236,1.8211405688770237e-73
-0.234,2.8473362571086597e-72
-0.232,4.35237538460378e-71
-0.23,6.504308950482142e-70
-0.228,9.502941231311588e-69
-0.226,1.3573496440945486e-67
-0.224,1.8953825731953955e-66
-0.222,2.5874267021993014e-65
-0.22,3.453025031597123e-64
-0.218,4.5049117417892554e-63
-0.216,5.745423479153544e-62
-0.214,7.163103532611904e-61
-0.212,8.730075244429366e-60
-0.21,1.0400791588692072e-58
-0.208,1.2112685731435753e-57
-0.206,1.378904157375922e-56
-0.204,1.5344090362573598e-55
-0.202,1.6689965552725936e-54
-0.2,1.774478274326754e-53
-0.198,1.8440833651696518e-52
-0.196,1.8731762204314732e-51
-0.194,1.8597667969515875e-50
-0.192,1.8047356746915928e-49
-0.19,1.711738481605452e-48
-0.188,1.5868040860304069e-47
-0.186,1.4376879426063034e-46
-0.184,1.273076990767439e-45
-0.182,1.1017591749350052e-44
-0.18,9.318668464046756e-44
-0.178,7.702813723209414e-43
-0.176,6.222521635801329e-42
-0.174,4.912448641268715e-41
-0.172,3.789983246054906e-40
-0.17,2.857440926194616e-39
-0.168,2.1052852751151172e-38
-0.166,1.5157632111925005e-37
-0.164,1.066427814101119e-36
-0.162,7.331692042960099e-36
-0.16,4.925411931294209e-35
-0.158,3.2332510236922606e-34
-0.156,2.073899621148108e-33
-0.154,1.2998115662070598e-32
-0.152,7.959949778781063e-32
-0.15,4.76288868381913e-31
-0.148,2.784541003261492e-30
-0.146,1.5905700410347923e-29
-0.144,8.876891116547475e-29
-0.142,4.840283845057405e-28
-0.14,2.5785499659187592e-27
-0.138,1.3420478834075192e-26
-0.136,6.824034029670543e-26
-0.134,3.389909173947538e-25
-0.132,1.6451354601164573e-24
-0.13,7.799648483366805e-24
-0.128,3.6124449202596315e-23
-0.126,1.6344565423810465e-22
-0.124,7.224114137529378e-22
-0.122,3.1190911883089607e-21
-0.12,1.3155186527840182e-20
-0.118,5.4198176067840334e-20
-0.116,2.1811440926771114e-19
-0.114,8.574117247774834e-19
-0.112,3.2922534000628498e-18
-0.11,1.234779249433806e-17
-0.108,4.523463935297789e-17
-0.106,1.6185728597098313e-16
-0.104,5.656741327274178e-16
-0.102,1.930932205361771e-15
-0.1,6.437661490617721e-15
-0.098,2.0962519746422322e-14
-0.096,6.666639578875154e-14
-0.094,2.070678110053722e-13
-0.092,6.28137022715694e-13
-0.09,1.860914899528764e-12
-0.088,5.384224730168878e-12
-0.086,1.5213834756759598e-11
-0.084,4.1982418881638404e-11
-0.082,1.1313681584125164e-10
-0.08,2.977438196746518e-10
-0.078,7.652063097591609e-10
-0.076,1.920463615415255e-09
-0.074,4.706740445004733e-09
-0.072,1.1264606202405428e-08
-0.07,2.632621683489999e-08
-0.068,6.008039156801384e-08
-0.066,1.3388878751432212e-07
-0.064,2.9135214581333795e-07
-0.062,6.190850396854475e-07
-0.06,1.2845059092278138e-06
-0.058,2.6023838966891416e-06
-0.056,5.1481589577573205e-06
-0.054,9.94429163842527e-06
-0.052,1.87556962250651e-05
-0.05,3.4540307492959126e-05
-0.048,6.21082433483861e-05
-0.046,0.00010904325902682316
-0.044,0.00018692679260209403
-0.042,0.0003128701962907792
-0.04,0.0005112974569930604
-0.038,0.0008158247775561725
-0.036,0.0012709577949261922
-0.034,0.0019331860049642555
-0.032,0.00287092512716327
-0.03,0.004162683347011453
-0.028,0.0058928567783464855
-0.026,0.008144740571608963
-0.024,0.010990703340181662
-0.022,0.01448000531725326
-0.02,0.018625384765674765
-0.018,0.023390177499450358
-0.016,0.0286782137323739
-0.014,0.03432888693187419
-0.012,0.04011947774913656
-0.01,0.045775992577358454
-0.008,0.05099251060730149
-0.006,0.05545752332252844
-0.004,0.05888429387370739
-0.002,0.061041194309616284
0.0,0.06177758082746636
0.002,0.061041194309616284
0.004,0.05888429387370739
0.006,0.05545752332252844
0.008,0.05099251060730149
0.01,0.045775992577358454
0.012,0.04011947774913656
0.014,0.03432888693187419
0.016,0.0286782137323739
0.018,0.023390177499450358
0.02,0.018625384765674765
0.022,0.01448000531725326
0.024,0.010990703340181662
0.026,0.008144740571608963
0.028,0.0058928567783464855
0.03,0.004162683347011453
0.032,0.00287092512716327
0.034,0.0019331860049642555
0.036,0.0012709577949261922
0.038,0.0008158247775561725
0.04,0.0005112974569930604
0.042,0.0003128701962907792
0.044,0.00018692679260209403
0.046,0.00010904325902682316
0.048,6.21082433483861e-05
0.05,3.4540307492959126e-05
0.052,1.87556962250651e-05
0.054,9.94429163842527e-06
0.056,5.1481589577573205e-06
0.058,2.6023838966891416e-06
0.06,1.2845059092278138e-06
0.062,6.190850396854475e-07
0.064,2.9135214581333795e-07
0.066,1.3388878751432212e-07
0.068,6.008039156801384e-08
0.07,2.632621683489999e-08
0.072,1.1264606202405428e-08
0.074,4.706740445004733e-09
0.076,1.920463615415255e-09
0.078,7.652063097591609e-10
0.08,2.977438196746518e-10
0.082,1.1313681584125164e-10
0.084,4.1982418881638404e-11
0.086,1.5213834756759598e-11
0.088,5.384224730168878e-12
0.09,1.860914899528764e-12
0.092,6.28137022715694e-13
0.094,2.070678110053722e-13
0.096,6.666639578875154e-14
0.098,2.0962519746422322e-14
0.1,6.437661490617721e-15
0.102,1.930932205361771e-15
0.104,5.656741327274178e-16
0.106,1.6185728597098313e-16
0.108,4.523463935297789e-17
0.11,1.234779249433806e-17
0.112,3.2922534000628498e-18
0.114,8.574117247774834e-19
0.116,2.1811440926771114e-19
0.118,5.4198176067840334e-20
0.12,1.3155186527840182e-20
0.122,3.1190911883089607e-21
0.124,7.224114137529378e-22
0.126,1.6344565423810465e-22
0.128,3.6124449202596315e-23
0.13,7.799648483366805e-24
0.132,1.6451354601164573e-24
0.134,3.389909173947538e-25
0.136,6.824034029670543e-26
0.138,1.3420478834075192e-26
0.14,2.5785499659187592e-27
0.142,4.840283845057405e-28
0.144,8.876891116547475e-29
0.146,1.5905700410347923e-29
0.148,2.784541003261492e-30
0.15,4.76288868381913e-31
0.152,7.959949778781063e-32
0.154,1.2998115662070598e-32
0.156,2.073899621148108e-33
0.158,3.2332510236922606e-34
0.16,4.925411931294209e-35
0.162,7.331692042960099e-36
0.164,1.066427814101119e-36
0.166,1.5157632111925005e-37
0.168,2.1052852751151172e-38
0.17,2.857440926194616e-39
0.172,3.789983246054906e-40
0.174,4.912448641268715e-41
0.176,6.222521635801329e-42
0.178,7.702813723209414e-43
0.18,9.318668464046756e-44
0.182,1.1017591749350052e-44
0.184,1.273076990767439e-45
0.186,1.4376879426063034e-46
0.188,1.5868040860304069e-47
0.19,1.711738481605452e-48
0.192,1.8047356746915928e-49
0.194,1.8597667969515875e-50
0.196,1.8731762204314732e-51
0.198,1.8440833651696518e-52
0.2,1.774478274326754e-53
0.202,1.6689965552725936e-54
0.204,1.5344090362573598e-55
0.206,1.378904157375922e-56
0.208,1.2112685731435753e-57
0.21,1.0400791588692072e-58
0.212,8.730075244429366e-60
0.214,7.163103532611904e-61
0.216,5.745423479153544e-62
0.218,4.5049117417892554e-63
0.22,3.453025031597123e-64
0.222,2.5874267021993014e-65
0.224,1.8953825731953955e-66
0.226,1.3573496440945486e-67
0.228,9.502941231311588e-69
0.23,6.504308950482142e-70
0.232,4.35237538460378e-71
0.234,2.8473362571086597e-72
0.236,1.8211405688770237e-73
0.238,1.1387947308985356e-74
0.24,6.962249298487721e-76
0.242,4.161602567629557e-77
0.244,2.4321100054536113e-78
0.246,1.3897029092083456e-79
0.248,7.763924691812743e-81
0.25,4.2409739241566947e-82
0.252,2.2650566309812826e-83
0.254,1.1828395100615212e-84
0.256,6.039623719394448e-86
0.258,3.015331965524579e-87
0.26,1.4719916341638854e-88
0.262,7.02625911567441e-90
0.264,3.2794054837460357e-91
0.266,1.4966547030206295e-92
0.268,6.678930535563091e-94
0.27,2.9144338501564342e-95
0.272,1.2435591882718115e-96
0.274,5.188556953039097e-98
0.276,2.116885354218641e-99
0.278,8.445421488919211e-101
0.28,3.2947391878574677e-102
0.282,1.2568944777281786e-103
0.284,4.688747663966815e-105
0.286,1.7103981927976568e-106
0.288,6.10129239370939e-108
0.29,2.1282981056179284e-109
0.292,7.25990122350694e-111
0.294,2.4216873403640252e-112
0.296,7.899431900837358e-114
0.298,2.5197952065102593e-115
0.3,7.86008503241347e-117
0.302,2.397633043867347e-118
0.304,7.152079934264306e-120
0.306,2.0862998121257185e-121
0.308,5.9513593435998696e-123
0.31,1.6601638076222694e-124
0.312,4.528778456593227e-126
0.314,1.2081099547154672e-127
0.316,3.151569009523428e-129
0.318,8.039734367792321e-131
0.32,2.0056284260751784e-132
0.322,4.892742441093555e-134
0.324,1.1672029171908603e-135
0.326,2.7228979065288706e-137
0.328,6.211636170247296e-139
0.33,1.3856987177649373e-140
0.332,3.0228603581651393e-142
0.334,6.44839970903251e-144
0.336,1.3451426780162933e-145
0.338,2.743879586433726e-147
0.34,5.473178440332774e-149
0.342,1.0675529024501615e-150
0.344,2.036158715928436e-152
0.346,3.797547931747815e-154
0.348,6.925659082417951e-156
0.35,1.2350420950611975e-157
0.352,2.1535829963105652e-159
0.354,3.671950894463724e-161
0.356,6.12186158030693e-163
0.358,9.97969625678799e-165
0.36,1.5907205698397512e-166
0.362,2.4791830701280946e-168
0.364,3.777953291406866e-170
0.366,5.629020155585758e-172
0.368,8.200342422576443e-174
0.37,1.1680156202052583e-175
0.372,1.626586220668785e-177
0.374,2.214682006136455e-179
0.376,2.9481214271264784e-181
0.378,3.836831141218357e-183
0.38,4.881875887991484e-185
0.382,6.072683980820965e-187
0.384,7.384948429016056e-189
0.386,8.779702429353574e-191
0.388,1.0203992726099082e-192
0.39,1.1593397589843904e-194
0.392,1.2876373255259822e-196
0.394,1.3980103012171488e-198
0.396,1.4837224804775892e-200
0.398,1.5392591035079322e-202
0.4,1.5609124365144108e-204
0.402,1.54719075938348e-206
0.404,1.4989881457310105e-208
0.406,1.4194882168851744e-210
0.408,1.3138162477608852e-212
0.41,1.188492461747463e-214
0.412,1.0507675679211658e-216
0.414,9.079344708631511e-219
0.416,7.667060475449067e-221
0.418,6.327300501522425e-223
0.42,5.1028358140353323e-225
0.422,4.021576988504554e-227
0.424,3.0971386839337078e-229
0.426,2.3307297662148685e-231
0.428,1.7138682829212567e-233
0.43,1.2314142209828654e-235
0.432,8.644875710782401e-238
0.434,5.929629727120991e-240
0.436,3.973714815273589e-242
0.438,2.6016680324549737e-244
0.44,1.6640968170071745e-246
0.442,1.039829116638068e-248
0.444,6.347268528420179e-251
0.446,3.78475530908926e-253
0.448,2.2044435531710953e-255
0.45,1.2541638583021426e-257
0.452,6.969269486452014e-260
0.454,3.782519174895493e-262
0.456,2.0050204841789097e-264
0.458,1.037965310541906e-266
0.46,5.247536011367046e-269
0.462,2.5907078820430573e-271
0.464,1.2489740470540659e-273
0.466,5.8795149019783344e-276
0.468,2.7024862791228373e-278
0.47,1.2128298183587276e-280
0.472,5.314111701456702e-283
0.474,2.2731895184423483e-285
0.476,9.492794871164742e-288
0.478,3.869768508826566e-290
0.48,1.5398800135669852e-292
0.482,5.98105730139558e-295
0.484,2.2674410930663833e-297
0.486,8.389545171898853e-300
0.488,3.0294385963476004e-302
0.49,1.0675391129295536e-304
0.492,3.670958686642665e-307
0.494,1.231756867243247e-309
0.496,4.03269698297e-312
0.498,1.2881492e-314
0.5,4.0143125e-317
0.502,1.2204e-319
0.504,3.6e-322
0.506,0.0
0.508,0.0
0.51,0.0
0.512,0.0
0.514,0.0
0.516,0.0
0.518,0.0
0.52,0.0
0.522,0.0
0.524,0.0
0.526,0.0
0.528,0.0
0.53,0.0
0.532,0.0
0.534,0.0
0.536,0.0
0.538,0.0
0.54,0.0
0.542,0.0
0.544,0.0
0.546,0.0
0.548,0.0
0.55,0.0
0.552,0.0
0.554,0.0
0.556,0.0
0.558,0.0
0.56,0.0
0.562,0.0
0.564,0.0
0.566,0.0
0.568,0.0
0.57,0.0
0.572,0.0
0.574,0.0
0.576,0.0
0.578,0.0
0.58,0.0
0.582,0.0
0.584,0.0
0.586,0.0
0.588,0.0
0.59,0.0
0.592,0.0
0.594,0.0
0.596,0.0
0.598,0.0
0.6,0.0
0.602,0.0
0.604,0.0
0.606,0.0
0.608,0.0
0.61,0.0
0.612,0.0
0.614,0.0
0.616,0.0
0.618,0.0
0.62,0.0
0.622,0.0
0.624,0.0
0.626,0.0
0.628,0.0
0.63,0.0
0.632,0.0
0.634,0.0
0.636,0.0
0.638,0.0
0.64,0.0
0.642,0.0
0.644,0.0
0.646,0.0
0.648,0.0
0.65,0.0
0.652,0.0
0.654,0.0
0.656,0.0
0.658,0.0
0.66,0.0
0.662,0.0
0.664,0.0
0.666,0.0
0.668,0.0
0.67,0.0
0.672,0.0
0.674,0.0
0.676,0.0
0.678,0.0
0.68,0.0
0.682,0.0
0.684,0.0
0.686,0.0
0.688,0.0
0.69,0.0
0.692,0.0
0.694,0.0
0.696,0.0
0.698,0.0
0.7,0.0
0.702,0.0
0.704,0.0
0.706,0.0
0.708,0.0
0.71,0.0
0.712,0.0
0.714,0.0
0.716,0.0
0.718,0.0
0.72,0.0
0.722,0.0
0.724,0.0
0.726,0.0
0.728,0.0
0.73,0.0
0.732,0.0
0.734,0.0
0.736,0.0
0.738,0.0
0.74,0.0
0.742,0.0
0.744,0.0
0.746,0.0
0.748,0.0
0.75,0.0
0.752,0.0
0.754,0.0
0.756,0.0
0.758,0.0
0.76,0.0
0.762,0.0
0.764,0.0
0.766,0.0
0.768,0.0
0.77,0.0
0.772,0.0
0.774,0.0
0.776,0.0
0.778,0.0
0.78,0.0
0.782,0.0
0.784,0.0
0.786,0.0
0.788,0.0
0.79,0.0
0.792,0.0
0.794,0.0
0.796,0.0
0.798,0.0
0.8,0.0
0.802,0.0
0.804,0.0
0.806,0.0
0.808,0.0
0.81,0.0
0.812,0.0
0.814,0.0
0.816,0.0
0.818,0.0
0.82,0.0
0.822,0.0
0.824,0.0
0.826,0.0
0.828,0.0
0.83,0.0
0.832,0.0
0.834,0.0
0.836,0.0
0.838,0.0
0.84,0.0
0.842,0.0
0.844,0.0
0.846,0.0
0.848,0.0
0.85,0.0
0.852,0.0
0.854,0.0
0.856,0.0
0.858,0.0
0.86,0.0
0.862,0.0
0.864,0.0
0.866,0.0
0.868,0.0
0.87,0.0
0.872,0.0
0.874,0.0
0.876,0.0
0.878,0.0
0.88,0.0
0.882,0.0
0.884,0.0
0.886,0.0
0.888,0.0
0.89,0.0
0.892,0.0
0.894,0.0
0.896,0.0
0.898,0.0
0.9,0.0
0.902,0.0
0.904,0.0
0.906,0.0
0.908,0.0
0.91,0.0
0.912,0.0
0.914,0.0
0.916,0.0
0.918,0.0
0.92,0.0
0.922,0.0
0.924,0.0
0.926,0.0
0.928,0.0
0.93,0.0
0.932,0.0
0.934,0.0
0.936,0.0
0.938,0.0
0.94,0.0
0.942,0.0
0.944,0.0
0.946,0.0
0.948,0.0
0.95,0.0
0.952,0.0
0.954,0.0
0.956,0.0
0.958,0.0
0.96,0.0
0.962,0.0
0.964,0.0
0.966,0.0
0.968,0.0
0.97,0.0
0.972,0.0
0.974,0.0
0.976,0.0
0.978,0.0
0.98,0.0
0.982,0.0
0.984,0.0
0.986,0.0
0.988,0.0
0.99,0.0
0.992,0.0
0.994,0.0
0.996,0.0
0.998,0.0


==> full-even-200-density.csv <==
Normalized Linking Number,Density
-0.99,0.0
-0.98,0.0
-0.97,0.0
-0.96,7.23199788749e-312
-0.95,1.3942828298780453e-292
-0.94,7.969275557099549e-277
-0.93,1.6742881488208267e-263
-0.92,5.810819554248371e-252
-0.91,8.78525765867709e-242
-0.9,1.1244925033042013e-232
-0.89,1.9777810007111588e-224
-0.88,7.030615717203387e-217
-0.87,7.08000901351142e-210
-0.86,2.682184909377832e-203
-0.85,4.6203842224541796e-197
-0.84,4.0503326284745266e-191
-0.83,1.964122872747664e-185
-0.82,5.648170421489154e-180
-0.81,1.0196691635426449e-174
-0.8,1.2108384409567783e-169
-0.79,9.829472134632815e-165
-0.78,5.6333842212284676e-160
-0.77,2.342043383771907e-155
-0.76,7.22851757052181e-151
-0.75,1.6895100469224095e-146
-0.74,3.0423052100519643e-142
-0.73,4.28444888684112e-138
-0.72,4.781482524529172e-134
-0.71,4.278219008942837e-130
-0.7,3.100899639839299e-126
-0.69,1.8375735969282449e-122
-0.68,8.976901785081825e-119
-0.67,3.64221319025156e-115
-0.66,1.235606948876885e-111
-0.65,3.526270655931583e-108
-0.64,8.512821111751444e-105
-0.63,1.747197143178213e-101
-0.62,3.06279692412329e-98
-0.61,4.6049970592432e-95
-0.6,5.961415959458537e-92
-0.59,6.668292316133375e-89
-0.58,6.466011623233728e-86
-0.57,5.451465069818685e-83
-0.56,4.007189800080469e-80
-0.55,2.574643695503325e-77
-0.54,1.4493019883655507e-74
-0.53,7.163073634550609e-72
-0.52,3.114578888593058e-69
-0.51,1.1935787589886875e-66
-0.5,4.0381622586300795e-64
-0.49,1.2080016598751668e-61
-0.48,3.1997604143810885e-59
-0.47,7.51444822970034e-57
-0.46,1.566468299129729e-54
-0.45,2.9017545904102255e-52
-0.44,4.781246067497941e-50
-0.43,7.013731374222994e-48
-0.42,9.167115423095373e-46
-0.41,1.068324919045728e-43
-0.4,1.1108057160285326e-41
-0.39,1.0310531966470216e-39
-0.38,8.547617500991114e-38
-0.37,6.331594351070278e-36
-0.36,4.192176278033487e-34
-0.35,2.4817136352624296e-32
-0.34,1.3138648402377496e-30
-0.33,6.221755942715775e-29
-0.32,2.635670621853884e-27
-0.31,9.988842405203906e-26
-0.3,3.386830306142669e-24
-0.29,1.0273390996912164e-22
-0.28,2.78769122273171e-21
-0.27,6.766061212206988e-20
-0.26,1.4686562372010763e-18
-0.25,2.850451563023548e-17
-0.24,4.94558437258872e-16
-0.23,7.668654617587956e-15
-0.22,1.0624114709623309e-13
-0.21,1.3146229432544891e-12
-0.2,1.4524366753936796e-11
-0.19,1.432268894892745e-10
-0.18,1.2601424930545872e-09
-0.17,9.88810217826379e-09
-0.16,6.917202357502115e-08
-0.15,4.3121664492548114e-07
-0.14,2.3945844074321386e-06
-0.13,1.1840144713988904e-05
-0.12,5.21075876544668e-05
-0.11,0.0002040285134556006
-0.1,0.0007104953644854454
-0.09,0.0021996525047522867
-0.08,0.006052299316737068
-0.07,0.014795238005201146
-0.06,0.03212422996213585
-0.05,0.061935597871722405
-0.04,0.106010125177456
-0.03,0.16105433227417315
-0.02,0.21714569064239783
-0.01,0.2597988694366851
0.0,0.2758051738358575
0.01,0.2597988694366851
0.02,0.21714569064239783
0.03,0.16105433227417315
0.04,0.106010125177456
0.05,0.061935597871722405
0.06,0.03212422996213585
0.07,0.014795238005201146
0.08,0.006052299316737068
0.09,0.0021996525047522867
0.1,0.0007104953644854454
0.11,0.0002040285134556006
0.12,5.21075876544668e-05
0.13,1.1840144713988904e-05
0.14,2.3945844074321386e-06
0.15,4.3121664492548114e-07
0.16,6.917202357502115e-08
0.17,9.88810217826379e-09
0.18,1.2601424930545872e-09
0.19,1.432268894892745e-10
0.2,1.4524366753936796e-11
0.21,1.3146229432544891e-12
0.22,1.0624114709623309e-13
0.23,7.668654617587956e-15
0.24,4.94558437258872e-16
0.25,2.850451563023548e-17
0.26,1.4686562372010763e-18
0.27,6.766061212206988e-20
0.28,2.78769122273171e-21
0.29,1.0273390996912164e-22
0.3,3.386830306142669e-24
0.31,9.988842405203906e-26
0.32,2.635670621853884e-27
0.33,6.221755942715775e-29
0.34,1.3138648402377496e-30
0.35,2.4817136352624296e-32
0.36,4.192176278033487e-34
0.37,6.331594351070278e-36
0.38,8.547617500991114e-38
0.39,1.0310531966470216e-39
0.4,1.1108057160285326e-41
0.41,1.068324919045728e-43
0.42,9.167115423095373e-46
0.43,7.013731374222994e-48
0.44,4.781246067497941e-50
0.45,2.9017545904102255e-52
0.46,1.566468299129729e-54
0.47,7.51444822970034e-57
0.48,3.1997604143810885e-59
0.49,1.2080016598751668e-61
0.5,4.0381622586300795e-64
0.51,1.1935787589886875e-66
0.52,3.114578888593058e-69
0.53,7.163073634550609e-72
0.54,1.4493019883655507e-74
0.55,2.574643695503325e-77
0.56,4.007189800080469e-80
0.57,5.451465069818685e-83
0.58,6.466011623233728e-86
0.59,6.668292316133375e-89
0.6,5.961415959458537e-92
0.61,4.6049970592432e-95
0.62,3.06279692412329e-98
0.63,1.747197143178213e-101
0.64,8.512821111751444e-105
0.65,3.526270655931583e-108
0.66,1.235606948876885e-111
0.67,3.64221319025156e-115
0.68,8.976901785081825e-119
0.69,1.8375735969282449e-122
0.7,3.100899639839299e-126
0.71,4.278219008942837e-130
0.72,4.781482524529172e-134
0.73,4.28444888684112e-138
0.74,3.0423052100519643e-142
0.75,1.6895100469224095e-146
0.76,7.22851757052181e-151
0.77,2.342043383771907e-155
0.78,5.6333842212284676e-160
0.79,9.829472134632815e-165
0.8,1.2108384409567783e-169
0.81,1.0196691635426449e-174
0.82,5.648170421489154e-180
0.83,1.964122872747664e-185
0.84,4.0503326284745266e-191
0.85,4.6203842224541796e-197
0.86,2.682184909377832e-203
0.87,7.08000901351142e-210
0.88,7.030615717203387e-217
0.89,1.9777810007111588e-224
0.9,1.1244925033042013e-232
0.91,8.78525765867709e-242
0.92,5.810819554248371e-252
0.93,1.6742881488208267e-263
0.94,7.969275557099549e-277
0.95,1.3942828298780453e-292
0.96,7.23199788749e-312
0.97,0.0
0.98,0.0
0.99,0.0


==> full-even-200.csv <==
Normalized Linking Number,Frequency
-0.99,0.0
-0.98,0.0
-0.97,0.0
-0.96,3.615998943746e-312
-0.95,6.971414149390227e-293
-0.94,3.984637778549774e-277
-0.93,8.371440744104134e-264
-0.92,2.905409777124186e-252
-0.91,4.392628829338545e-242
-0.9,5.622462516521007e-233
-0.89,9.888905003555793e-225
-0.88,3.5153078586016934e-217
-0.87,3.54000450675571e-210
-0.86,1.341092454688916e-203
-0.85,2.3101921112270898e-197
-0.84,2.0251663142372633e-191
-0.83,9.82061436373832e-186
-0.82,2.8240852107445766e-180
-0.81,5.098345817713224e-175
-0.8,6.0541922047838916e-170
-0.79,4.914736067316407e-165
-0.78,2.8166921106142338e-160
-0.77,1.1710216918859534e-155
-0.76,3.614258785260905e-151
-0.75,8.447550234612047e-147
-0.74,1.5211526050259821e-142
-0.73,2.14222444342056e-138
-0.72,2.390741262264586e-134
-0.71,2.1391095044714185e-130
-0.7,1.5504498199196495e-126
-0.69,9.187867984641224e-123
-0.68,4.4884508925409117e-119
-0.67,1.82110659512578e-115
-0.66,6.178034744384424e-112
-0.65,1.7631353279657915e-108
-0.64,4.256410555875723e-105
-0.63,8.735985715891064e-102
-0.62,1.531398462061645e-98
-0.61,2.3024985296216003e-95
-0.6,2.9807079797292683e-92
-0.59,3.334146158066687e-89
-0.58,3.233005811616864e-86
-0.57,2.7257325349093426e-83
-0.56,2.0035949000402346e-80
-0.55,1.2873218477516626e-77
-0.54,7.246509941827754e-75
-0.53,3.5815368172753043e-72
-0.52,1.557289444296529e-69
-0.51,5.967893794943437e-67
-0.5,2.0190811293150397e-64
-0.49,6.040008299375834e-62
-0.48,1.5998802071905443e-59
-0.47,3.7572241148501705e-57
-0.46,7.832341495648646e-55
-0.45,1.4508772952051128e-52
-0.44,2.390623033748971e-50
-0.43,3.506865687111497e-48
-0.42,4.583557711547687e-46
-0.41,5.34162459522864e-44
-0.4,5.554028580142663e-42
-0.39,5.155265983235107e-40
-0.38,4.2738087504955577e-38
-0.37,3.165797175535139e-36
-0.36,2.0960881390167433e-34
-0.35,1.2408568176312148e-32
-0.34,6.569324201188748e-31
-0.33,3.110877971357888e-29
-0.32,1.3178353109269422e-27
-0.31,4.994421202601953e-26
-0.3,1.6934151530713344e-24
-0.29,5.136695498456082e-23
-0.28,1.393845611365855e-21
-0.27,3.383030606103495e-20
-0.26,7.34328118600538e-19
-0.25,1.425225781511774e-17
-0.24,2.47279218629436e-16
-0.23,3.834327308793978e-15
-0.22,5.312057354811655e-14
-0.21,6.573114716272446e-13
-0.2,7.262183376968398e-12
-0.19,7.161344474463725e-11
-0.18,6.300712465272936e-10
-0.17,4.944051089131896e-09
-0.16,3.4586011787510575e-08
-0.15,2.1560832246274057e-07
-0.14,1.1972922037160695e-06
-0.13,5.920072356994452e-06
-0.12,2.60537938272334e-05
-0.11,0.0001020142567278003
-0.1,0.0003552476822427227
-0.09,0.0010998262523761436
-0.08,0.003026149658368534
-0.07,0.007397619002600573
-0.06,0.016062114981067927
-0.05,0.030967798935861202
-0.04,0.053005062588728
-0.03,0.08052716613708656
-0.02,0.1085728453211989
-0.01,0.12989943471834256
0.0,0.13790258691792875
0.01,0.12989943471834256
0.02,0.1085728453211989
0.03,0.08052716613708656
0.04,0.053005062588728
0.05,0.030967798935861202
0.06,0.016062114981067927
0.07,0.007397619002600573
0.08,0.003026149658368534
0.09,0.0010998262523761436
0.1,0.0003552476822427227
0.11,0.0001020142567278003
0.12,2.60537938272334e-05
0.13,5.920072356994452e-06
0.14,1.1972922037160695e-06
0.15,2.1560832246274057e-07
0.16,3.4586011787510575e-08
0.17,4.944051089131896e-09
0.18,6.300712465272936e-10
0.19,7.161344474463725e-11
0.2,7.262183376968398e-12
0.21,6.573114716272446e-13
0.22,5.312057354811655e-14
0.23,3.834327308793978e-15
0.24,2.47279218629436e-16
0.25,1.425225781511774e-17
0.26,7.34328118600538e-19
0.27,3.383030606103495e-20
0.28,1.393845611365855e-21
0.29,5.136695498456082e-23
0.3,1.6934151530713344e-24
0.31,4.994421202601953e-26
0.32,1.3178353109269422e-27
0.33,3.110877971357888e-29
0.34,6.569324201188748e-31
0.35,1.2408568176312148e-32
0.36,2.0960881390167433e-34
0.37,3.165797175535139e-36
0.38,4.2738087504955577e-38
0.39,5.155265983235107e-40
0.4,5.554028580142663e-42
0.41,5.34162459522864e-44
0.42,4.583557711547687e-46
0.43,3.506865687111497e-48
0.44,2.390623033748971e-50
0.45,1.4508772952051128e-52
0.46,7.832341495648646e-55
0.47,3.7572241148501705e-57
0.48,1.5998802071905443e-59
0.49,6.040008299375834e-62
0.5,2.0190811293150397e-64
0.51,5.967893794943437e-67
0.52,1.557289444296529e-69
0.53,3.5815368172753043e-72
0.54,7.246509941827754e-75
0.55,1.2873218477516626e-77
0.56,2.0035949000402346e-80
0.57,2.7257325349093426e-83
0.58,3.233005811616864e-86
0.59,3.334146158066687e-89
0.6,2.9807079797292683e-92
0.61,2.3024985296216003e-95
0.62,1.531398462061645e-98
0.63,8.735985715891064e-102
0.64,4.256410555875723e-105
0.65,1.7631353279657915e-108
0.66,6.178034744384424e-112
0.67,1.82110659512578e-115
0.68,4.4884508925409117e-119
0.69,9.187867984641224e-123
0.7,1.5504498199196495e-126
0.71,2.1391095044714185e-130
0.72,2.390741262264586e-134
0.73,2.14222444342056e-138
0.74,1.5211526050259821e-142
0.75,8.447550234612047e-147
0.76,3.614258785260905e-151
0.77,1.1710216918859534e-155
0.78,2.8166921106142338e-160
0.79,4.914736067316407e-165
0.8,6.0541922047838916e-170
0.81,5.098345817713224e-175
0.82,2.8240852107445766e-180
0.83,9.82061436373832e-186
0.84,2.0251663142372633e-191
0.85,2.3101921112270898e-197
0.86,1.341092454688916e-203
0.87,3.54000450675571e-210
0.88,3.5153078586016934e-217
0.89,9.888905003555793e-225
0.9,5.622462516521007e-233
0.91,4.392628829338545e-242
0.92,2.905409777124186e-252
0.93,8.371440744104134e-264
0.94,3.984637778549774e-277
0.95,6.971414149390227e-293
0.96,3.615998943746e-312
0.97,0.0
0.98,0.0
0.99,0.0


==> full-even-500-density.csv <==
Normalized Linking Number,Density
-0.996,0.0
-0.992,0.0
-0.988,0.0
-0.984,0.0
-0.98,0.0
-0.976,0.0
-0.972,0.0
-0.968,0.0
-0.964,0.0
-0.96,0.0
-0.956,0.0
-0.952,0.0
-0.948,0.0
-0.944,0.0
-0.94,0.0
-0.936,0.0
-0.932,0.0
-0.928,0.0
-0.924,0.0
-0.92,0.0
-0.916,0.0
-0.912,0.0
-0.908,0.0
-0.904,0.0
-0.9,0.0
-0.896,0.0
-0.892,0.0
-0.888,0.0
-0.884,0.0
-0.88,0.0
-0.876,0.0
-0.872,0.0
-0.868,0.0
-0.864,0.0
-0.86,0.0
-0.856,0.0
-0.852,0.0
-0.848,0.0
-0.844,0.0
-0.84,0.0
-0.836,0.0
-0.832,0.0
-0.828,0.0
-0.824,0.0
-0.82,0.0
-0.816,0.0
-0.812,0.0
-0.808,0.0
-0.804,0.0
-0.8,0.0
-0.796,0.0
-0.792,0.0
-0.788,0.0
-0.784,0.0
-0.78,0.0
-0.776,0.0
-0.772,0.0
-0.768,0.0
-0.764,0.0
-0.76,0.0
-0.756,0.0
-0.752,0.0
-0.748,0.0
-0.744,0.0
-0.74,0.0
-0.736,0.0
-0.732,0.0
-0.728,0.0
-0.724,0.0
-0.72,0.0
-0.716,0.0
-0.712,0.0
-0.708,4.25e-322
-0.704,3.263857e-318
-0.7,2.309000935e-314
-0.696,1.5058338359824e-310
-0.692,9.065606184387964e-307
-0.688,5.0450397004512744e-303
-0.684,2.598585476033793e-299
-0.68,1.2403602469114345e-295
-0.676,5.49299320825911e-292
-0.672,2.2594985093036437e-288
-0.668,8.642287275587584e-285
-0.664,3.076892628399836e-281
-0.66,1.0207015675569864e-277
-0.656,3.157963631011058e-274
-0.652,9.12096110117341e-271
-0.648,2.4614292307281302e-267
-0.644,6.21185237105337e-264
-0.64,1.4672427176531561e-260
-0.636,3.2462116421080987e-257
-0.632,6.732559737776088e-254
-0.628,1.3098895504802863e-250
-0.624,2.392496876592264e-247
-0.62,4.1051646388307735e-244
-0.616,6.621587108696379e-241
-0.612,1.0046753612197322e-237
-0.608,1.4348013590083463e-234
-0.604,1.9298396307271094e-231
-0.6,2.4460554201943013e-228
-0.596,2.923282165649842e-225
-0.592,3.295870596660348e-222
-0.588,3.507456587498843e-219
-0.584,3.524986246409019e-216
-0.58,3.3471756127993415e-213
-0.576,3.004426006450818e-210
-0.572,2.5503848979674977e-207
-0.568,2.048348797662634e-204
-0.564,1.557193434063533e-201
-0.56,1.1209910357306617e-198
-0.556,7.644643751957438e-196
-0.552,4.940567852350081e-193
-0.548,3.027084191552906e-190
-0.544,1.7589697842281353e-187
-0.54,9.696871222298735e-185
-0.536,5.0733219373928586e-182
-0.532,2.5199048610741384e-179
-0.528,1.1886268388037507e-176
-0.524,5.32611843742522e-174
-0.52,2.2678267341274675e-171
-0.516,9.178428063571492e-169
-0.512,3.5318938175594673e-166
-0.508,1.292544089512925e-163
-0.504,4.499819660220859e-161
-0.5,1.4906191793056952e-158
-0.496,4.699658657403356e-156
-0.492,1.4105761141964121e-153
-0.488,4.031405053873859e-151
-0.484,1.0973413812623105e-148
-0.48,2.8454102681345e-146
-0.476,7.029995281909939e-144
-0.472,1.6552295070678003e-141
-0.468,3.714817095456446e-139
-0.464,7.948271163402187e-137
-0.46,1.6215898441233695e-134
-0.456,3.1551258469437235e-132
-0.452,5.855596384053506e-130
-0.448,1.036747714499098e-127
-0.444,1.7514131886728896e-125
-0.44,2.8234571067540425e-123
-0.436,4.344219440753796e-121
-0.432,6.380265375564148e-119
-0.428,8.945779133472451e-117
-0.424,1.1975776216320314e-114
-0.42,1.53089901427327e-112
-0.416,1.8689418981892309e-110
-0.412,2.179205663561598e-108
-0.408,2.4271598693851604e-106
-0.404,2.5824904586605298e-104
-0.4,2.6251829388689175e-102
-0.396,2.5497592995219134e-100
-0.392,2.3664307044149474e-98
-0.388,2.0988318126520865e-96
-0.384,1.7790289561371878e-94
-0.38,1.4412532688283227e-92
-0.376,1.116035482687284e-90
-0.372,8.26081247170186e-89
-0.368,5.845200759078337e-87
-0.364,3.953949111005181e-85
-0.36,2.55704879603545e-83
-0.356,1.5810400144556424e-81
-0.352,9.346748129934656e-80
-0.348,5.283337146178812e-78
-0.344,2.855623002063031e-76
-0.34,1.4758806542018011e-74
-0.336,7.294086836316443e-73
-0.332,3.447227165773795e-71
-0.328,1.557961141264864e-69
-0.324,6.733456569860327e-68
-0.32,2.7830420004543453e-66
-0.316,1.1000332734993114e-64
-0.312,4.158138596916001e-63
-0.308,1.5031437816340273e-61
-0.304,5.196495064034293e-60
-0.3,1.7180177163156346e-58
-0.296,5.431869016573332e-57
-0.292,1.642372334511785e-55
-0.288,4.748862023769777e-54
-0.284,1.3130969566397242e-52
-0.28,3.4720493375755206e-51
-0.276,8.77906408292789e-50
-0.272,2.1226288183902227e-48
-0.268,4.907412599439667e-47
-0.264,1.0848554654052082e-45
-0.26,2.293079191482277e-44
-0.256,4.634257452463423e-43
-0.252,8.954478164760589e-42
-0.248,1.6541830609732054e-40
-0.244,2.9214149227626883e-39
-0.24,4.932324490691868e-38
-0.236,7.960498063479758e-37
-0.232,1.2281168797331115e-35
-0.228,1.811047669398751e-34
-0.224,2.552641861948339e-33
-0.22,3.438730115870665e-32
-0.216,4.427230955466822e-31
-0.212,5.447147912910901e-30
-0.208,6.404503386766443e-29
-0.204,7.195431792873317e-28
-0.2,7.724291001805793e-27
-0.196,7.922559258909993e-26
-0.192,7.763395793327353e-25
-0.188,7.267602049732541e-24
-0.184,6.499158705320291e-23
-0.18,5.55165906547658e-22
-0.176,4.529609877363006e-21
-0.172,3.5297473083394857e-20
-0.168,2.6268993486687085e-19
-0.164,1.8669480894800073e-18
-0.16,1.267015347996514e-17
-0.156,8.21039486236997e-17
-0.152,5.079844087217953e-16
-0.148,3.0006303234302527e-15
-0.144,1.6920842701946008e-14
-0.14,9.108576942424651e-14
-0.136,4.680258981906536e-13
-0.132,2.2953660547860556e-12
-0.128,1.0744070004870605e-11
-0.124,4.799465009006799e-11
-0.12,2.045957231712438e-10
-0.116,8.322482828052344e-10
-0.112,3.2302428782907907e-09
-0.108,1.196236490777279e-08
-0.104,4.2264199761864705e-08
-0.1,1.4245464722530598e-07
-0.096,4.580407628541712e-07
-0.092,1.4048531296147104e-06
-0.088,4.109920066649974e-06
-0.084,1.1468022089705146e-05
-0.08,3.0519266966280405e-05
-0.076,7.745841203438925e-05
-0.072,0.00018747840811099214
-0.068,0.0004327152326967112
-0.064,0.0009523625416762886
-0.06,0.0019986348149100977
-0.056,0.003999248231433282
-0.052,0.00762993342962328
-0.048,0.013878588513028154
-0.044,0.02406787330478484
-0.04,0.03979098995318762
-0.036,0.06271539924593983
-0.032,0.0942312511387777
-0.028,0.13496993894003875
-0.024,0.18428568949532356
-0.02,0.23985618614468454
-0.016,0.2975832166755542
-0.012,0.35193200403228864
-0.008,0.396732441513238
-0.004,0.426306828268135
0.0,0.436647201183213
0.004,0.426306828268135
0.008,0.396732441513238
0.012,0.35193200403228864
0.016,0.2975832166755542
0.02,0.23985618614468454
0.024,0.18428568949532356
0.028,0.13496993894003875
0.032,0.0942312511387777
0.036,0.06271539924593983
0.04,0.03979098995318762
0.044,0.02406787330478484
0.048,0.013878588513028154
0.052,0.00762993342962328
0.056,0.003999248231433282
0.06,0.0019986348149100977
0.064,0.0009523625416762886
0.068,0.0004327152326967112
0.072,0.00018747840811099214
0.076,7.745841203438925e-05
0.08,3.0519266966280405e-05
0.084,1.1468022089705146e-05
0.088,4.109920066649974e-06
0.092,1.4048531296147104e-06
0.096,4.580407628541712e-07
0.1,1.4245464722530598e-07
0.104,4.2264199761864705e-08
0.108,1.196236490777279e-08
0.112,3.2302428782907907e-09
0.116,8.322482828052344e-10
0.12,2.045957231712438e-10
0.124,4.799465009006799e-11
0.128,1.0744070004870605e-11
0.132,2.2953660547860556e-12
0.136,4.680258981906536e-13
0.14,9.108576942424651e-14
0.144,1.6920842701946008e-14
0.148,3.0006303234302527e-15
0.152,5.079844087217953e-16
0.156,8.21039486236997e-17
0.16,1.267015347996514e-17
0.164,1.8669480894800073e-18
0.168,2.6268993486687085e-19
0.172,3.5297473083394857e-20
0.176,4.529609877363006e-21
0.18,5.55165906547658e-22
0.184,6.499158705320291e-23
0.188,7.267602049732541e-24
0.192,7.763395793327353e-25
0.196,7.922559258909993e-26
0.2,7.724291001805793e-27
0.204,7.195431792873317e-28
0.208,6.404503386766443e-29
0.212,5.447147912910901e-30
0.216,4.427230955466822e-31
0.22,3.438730115870665e-32
0.224,2.552641861948339e-33
0.228,1.811047669398751e-34
0.232,1.2281168797331115e-35
0.236,7.960498063479758e-37
0.24,4.932324490691868e-38
0.244,2.9214149227626883e-39
0.248,1.6541830609732054e-40
0.252,8.954478164760589e-42
0.256,4.634257452463423e-43
0.26,2.293079191482277e-44
0.264,1.0848554654052082e-45
0.268,4.907412599439667e-47
0.272,2.1226288183902227e-48
0.276,8.77906408292789e-50
0.28,3.4720493375755206e-51
0.284,1.3130969566397242e-52
0.288,4.748862023769777e-54
0.292,1.642372334511785e-55
0.296,5.431869016573332e-57
0.3,1.7180177163156346e-58
0.304,5.196495064034293e-60
0.308,1.5031437816340273e-61
0.312,4.158138596916001e-63
0.316,1.1000332734993114e-64
0.32,2.7830420004543453e-66
0.324,6.733456569860327e-68
0.328,1.557961141264864e-69
0.332,3.447227165773795e-71
0.336,7.294086836316443e-73
0.34,1.4758806542018011e-74
0.344,2.855623002063031e-76
0.348,5.283337146178812e-78
0.352,9.346748129934656e-80
0.356,1.5810400144556424e-81
0.36,2.55704879603545e-83
0.364,3.953949111005181e-85
0.368,5.845200759078337e-87
0.372,8.26081247170186e-89
0.376,1.116035482687284e-90
0.38,1.4412532688283227e-92
0.384,1.7790289561371878e-94
0.388,2.0988318126520865e-96
0.392,2.3664307044149474e-98
0.396,2.5497592995219134e-100
0.4,2.6251829388689175e-102
0.404,2.5824904586605298e-104
0.408,2.4271598693851604e-106
0.412,2.179205663561598e-108
0.416,1.8689418981892309e-110
0.42,1.53089901427327e-112
0.424,1.1975776216320314e-114
0.428,8.945779133472451e-117
0.432,6.380265375564148e-119
0.436,4.344219440753796e-121
0.44,2.8234571067540425e-123
0.444,1.7514131886728896e-125
0.448,1.036747714499098e-127
0.452,5.855596384053506e-130
0.456,3.1551258469437235e-132
0.46,1.6215898441233695e-134
0.464,7.948271163402187e-137
0.468,3.714817095456446e-139
0.472,1.6552295070678003e-141
0.476,7.029995281909939e-144
0.48,2.8454102681345e-146
0.484,1.0973413812623105e-148
0.488,4.031405053873859e-151
0.492,1.4105761141964121e-153
0.496,4.699658657403356e-156
0.5,1.4906191793056952e-158
0.504,4.499819660220859e-161
0.508,1.292544089512925e-163
0.512,3.5318938175594673e-166
0.516,9.178428063571492e-169
0.52,2.2678267341274675e-171
0.524,5.32611843742522e-174
0.528,1.1886268388037507e-176
0.532,2.5199048610741384e-179
0.536,5.0733219373928586e-182
0.54,9.696871222298735e-185
0.544,1.7589697842281353e-187
0.548,3.027084191552906e-190
0.552,4.940567852350081e-193
0.556,7.644643751957438e-196
0.56,1.1209910357306617e-198
0.564,1.557193434063533e-201
0.568,2.048348797662634e-204
0.572,2.5503848979674977e-207
0.576,3.004426006450818e-210
0.58,3.3471756127993415e-213
0.584,3.524986246409019e-216
0.588,3.507456587498843e-219
0.592,3.295870596660348e-222
0.596,2.923282165649842e-225
0.6,2.4460554201943013e-228
0.604,1.9298396307271094e-231
0.608,1.4348013590083463e-234
0.612,1.0046753612197322e-237
0.616,6.621587108696379e-241
0.62,4.1051646388307735e-244
0.624,2.392496876592264e-247
0.628,1.3098895504802863e-250
0.632,6.732559737776088e-254
0.636,3.2462116421080987e-257
0.64,1.4672427176531561e-260
0.644,6.21185237105337e-264
0.648,2.4614292307281302e-267
0.652,9.12096110117341e-271
0.656,3.157963631011058e-274
0.66,1.0207015675569864e-277
0.664,3.076892628399836e-281
0.668,8.642287275587584e-285
0.672,2.2594985093036437e-288
0.676,5.49299320825911e-292
0.68,1.2403602469114345e-295
0.684,2.598585476033793e-299
0.688,5.0450397004512744e-303
0.692,9.065606184387964e-307
0.696,1.5058338359824e-310
0.7,2.309000935e-314
0.704,3.263857e-318
0.708,4.25e-322
0.712,0.0
0.716,0.0
0.72,0.0
0.724,0.0
0.728,0.0
0.732,0.0
0.736,0.0
0.74,0.0
0.744,0.0
0.748,0.0
0.752,0.0
0.756,0.0
0.76,0.0
0.764,0.0
0.768,0.0
0.772,0.0
0.776,0.0
0.78,0.0
0.784,0.0
0.788,0.0
0.792,0.0
0.796,0.0
0.8,0.0
0.804,0.0
0.808,0.0
0.812,0.0
0.816,0.0
0.82,0.0
0.824,0.0
0.828,0.0
0.832,0.0
0.836,0.0
0.84,0.0
0.844,0.0
0.848,0.0
0.852,0.0
0.856,0.0
0.86,0.0
0.864,0.0
0.868,0.0
0.872,0.0
0.876,0.0
0.88,0.0
0.884,0.0
0.888,0.0
0.892,0.0
0.896,0.0
0.9,0.0
0.904,0.0
0.908,0.0
0.912,0.0
0.916,0.0
0.92,0.0
0.924,0.0
0.928,0.0
0.932,0.0
0.936,0.0
0.94,0.0
0.944,0.0
0.948,0.0
0.952,0.0
0.956,0.0
0.96,0.0
0.964,0.0
0.968,0.0
0.972,0.0
0.976,0.0
0.98,0.0
0.984,0.0
0.988,0.0
0.992,0.0
0.996,0.0


==> full-even-500.csv <==
Normalized Linking Number,Frequency
-0.996,0.0
-0.992,0.0
-0.988,0.0
-0.984,0.0
-0.98,0.0
-0.976,0.0
-0.972,0.0
-0.968,0.0
-0.964,0.0
-0.96,0.0
-0.956,0.0
-0.952,0.0
-0.948,0.0
-0.944,0.0
-0.94,0.0
-0.936,0.0
-0.932,0.0
-0.928,0.0
-0.924,0.0
-0.92,0.0
-0.916,0.0
-0.912,0.0
-0.908,0.0
-0.904,0.0
-0.9,0.0
-0.896,0.0
-0.892,0.0
-0.888,0.0
-0.884,0.0
-0.88,0.0
-0.876,0.0
-0.872,0.0
-0.868,0.0
-0.864,0.0
-0.86,0.0
-0.856,0.0
-0.852,0.0
-0.848,0.0
-0.844,0.0
-0.84,0.0
-0.836,0.0
-0.832,0.0
-0.828,0.0
-0.824,0.0
-0.82,0.0
-0.816,0.0
-0.812,0.0
-0.808,0.0
-0.804,0.0
-0.8,0.0
-0.796,0.0
-0.792,0.0
-0.788,0.0
-0.784,0.0
-0.78,0.0
-0.776,0.0
-0.772,0.0
-0.768,0.0
-0.764,0.0
-0.76,0.0
-0.756,0.0
-0.752,0.0
-0.748,0.0
-0.744,0.0
-0.74,0.0
-0.736,0.0
-0.732,0.0
-0.728,0.0
-0.724,0.0
-0.72,0.0
-0.716,0.0
-0.712,0.0
-0.708,8.4e-323
-0.704,6.5277e-319
-0.7,4.61800187e-315
-0.696,3.011667671965e-311
-0.692,1.813121236877593e-307
-0.688,1.0090079400902548e-303
-0.684,5.197170952067586e-300
-0.68,2.480720493822869e-296
-0.676,1.098598641651822e-292
-0.672,4.518997018607287e-289
-0.668,1.7284574551175166e-285
-0.664,6.153785256799672e-282
-0.66,2.041403135113973e-278
-0.656,6.315927262022116e-275
-0.652,1.824192220234682e-271
-0.648,4.922858461456262e-268
-0.644,1.242370474210674e-264
-0.64,2.934485435306312e-261
-0.636,6.4924232842161975e-258
-0.632,1.3465119475552177e-254
-0.628,2.6197791009605728e-251
-0.624,4.784993753184528e-248
-0.62,8.210329277661546e-245
-0.616,1.3243174217392757e-241
-0.612,2.0093507224394644e-238
-0.608,2.8696027180166927e-235
-0.604,3.859679261454219e-232
-0.6,4.8921108403886025e-229
-0.596,5.8465643312996845e-226
-0.592,6.5917411933206954e-223
-0.588,7.014913174997686e-220
-0.584,7.049972492818039e-217
-0.58,6.694351225598684e-214
-0.576,6.008852012901636e-211
-0.572,5.100769795934995e-208
-0.568,4.096697595325269e-205
-0.564,3.114386868127066e-202
-0.56,2.2419820714613235e-199
-0.556,1.5289287503914875e-196
-0.552,9.881135704700163e-194
-0.548,6.054168383105813e-191
-0.544,3.51793956845627e-188
-0.54,1.939374244459747e-185
-0.536,1.0146643874785717e-182
-0.532,5.039809722148277e-180
-0.528,2.3772536776075015e-177
-0.524,1.0652236874850442e-174
-0.52,4.535653468254935e-172
-0.516,1.8356856127142983e-169
-0.512,7.063787635118936e-167
-0.508,2.58508817902585e-164
-0.504,8.999639320441718e-162
-0.5,2.9812383586113904e-159
-0.496,9.399317314806712e-157
-0.492,2.8211522283928245e-154
-0.488,8.062810107747718e-152
-0.484,2.1946827625246215e-149
-0.48,5.690820536269e-147
-0.476,1.405999056381988e-144
-0.472,3.3104590141356004e-142
-0.468,7.429634190912892e-140
-0.464,1.5896542326804375e-137
-0.46,3.243179688246739e-135
-0.456,6.3102516938874465e-133
-0.452,1.171119276810701e-130
-0.448,2.0734954289981961e-128
-0.444,3.502826377345779e-126
-0.44,5.646914213508085e-124
-0.436,8.688438881507591e-122
-0.432,1.2760530751128297e-119
-0.428,1.7891558266944904e-117
-0.424,2.395155243264063e-115
-0.42,3.06179802854654e-113
-0.416,3.737883796378462e-111
-0.412,4.358411327123196e-109
-0.408,4.854319738770321e-107
-0.404,5.164980917321059e-105
-0.4,5.250365877737836e-103
-0.396,5.0995185990438266e-101
-0.392,4.732861408829895e-99
-0.388,4.1976636253041734e-97
-0.384,3.558057912274375e-95
-0.38,2.8825065376566456e-93
-0.376,2.232070965374568e-91
-0.372,1.6521624943403722e-89
-0.368,1.1690401518156676e-87
-0.364,7.907898222010361e-86
-0.36,5.114097592070901e-84
-0.356,3.1620800289112844e-82
-0.352,1.869349625986931e-80
-0.348,1.0566674292357623e-78
-0.344,5.7112460041260615e-77
-0.34,2.9517613084036023e-75
-0.336,1.4588173672632888e-73
-0.332,6.894454331547591e-72
-0.328,3.115922282529728e-70
-0.324,1.3466913139720655e-68
-0.32,5.56608400090869e-67
-0.316,2.2000665469986228e-65
-0.312,8.316277193832003e-64
-0.308,3.0062875632680547e-62
-0.304,1.0392990128068588e-60
-0.3,3.436035432631269e-59
-0.296,1.0863738033146663e-57
-0.292,3.28474466902357e-56
-0.288,9.497724047539555e-55
-0.284,2.6261939132794484e-53
-0.28,6.944098675151041e-52
-0.276,1.7558128165855778e-50
-0.272,4.2452576367804455e-49
-0.268,9.814825198879336e-48
-0.264,2.1697109308104163e-46
-0.26,4.586158382964553e-45
-0.256,9.268514904926847e-44
-0.252,1.7908956329521177e-42
-0.248,3.3083661219464106e-41
-0.244,5.842829845525377e-40
-0.24,9.864648981383737e-39
-0.236,1.5920996126959517e-37
-0.232,2.456233759466223e-36
-0.228,3.622095338797502e-35
-0.224,5.105283723896677e-34
-0.22,6.877460231741331e-33
-0.216,8.854461910933643e-32
-0.212,1.0894295825821803e-30
-0.208,1.2809006773532884e-29
-0.204,1.4390863585746635e-28
-0.2,1.5448582003611585e-27
-0.196,1.5845118517819983e-26
-0.192,1.5526791586654707e-25
-0.188,1.4535204099465083e-24
-0.184,1.2998317410640583e-23
-0.18,1.110331813095316e-22
-0.176,9.05921975472601e-22
-0.172,7.059494616678971e-21
-0.168,5.253798697337417e-20
-0.164,3.733896178960014e-19
-0.16,2.5340306959930284e-18
-0.156,1.6420789724739942e-17
-0.152,1.0159688174435906e-16
-0.148,6.001260646860506e-16
-0.144,3.3841685403892013e-15
-0.14,1.8217153884849303e-14
-0.136,9.360517963813072e-14
-0.132,4.590732109572111e-13
-0.128,2.1488140009741206e-12
-0.124,9.598930018013598e-12
-0.12,4.091914463424876e-11
-0.116,1.664496565610469e-10
-0.112,6.460485756581581e-10
-0.108,2.3924729815545583e-09
-0.104,8.452839952372942e-09
-0.1,2.8490929445061194e-08
-0.096,9.160815257083425e-08
-0.092,2.80970625922942e-07
-0.088,8.219840133299949e-07
-0.084,2.2936044179410292e-06
-0.08,6.103853393256081e-06
-0.076,1.549168240687785e-05
-0.072,3.749568162219843e-05
-0.068,8.654304653934223e-05
-0.064,0.00019047250833525772
-0.06,0.0003997269629820195
-0.056,0.0007998496462866564
-0.052,0.001525986685924656
-0.048,0.002775717702605631
-0.044,0.004813574660956968
-0.04,0.007958197990637524
-0.036,0.012543079849187967
-0.032,0.01884625022775554
-0.028,0.02699398778800775
-0.024,0.03685713789906471
-0.02,0.04797123722893691
-0.016,0.05951664333511084
-0.012,0.07038640080645774
-0.008,0.07934648830264761
-0.004,0.08526136565362699
0.0,0.0873294402366426
0.004,0.08526136565362699
0.008,0.07934648830264761
0.012,0.07038640080645774
0.016,0.05951664333511084
0.02,0.04797123722893691
0.024,0.03685713789906471
0.028,0.02699398778800775
0.032,0.01884625022775554
0.036,0.012543079849187967
0.04,0.007958197990637524
0.044,0.004813574660956968
0.048,0.002775717702605631
0.052,0.001525986685924656
0.056,0.0007998496462866564
0.06,0.0003997269629820195
0.064,0.00019047250833525772
0.068,8.654304653934223e-05
0.072,3.749568162219843e-05
0.076,1.549168240687785e-05
0.08,6.103853393256081e-06
0.084,2.2936044179410292e-06
0.088,8.219840133299949e-07
0.092,2.80970625922942e-07
0.096,9.160815257083425e-08
0.1,2.8490929445061194e-08
0.104,8.452839952372942e-09
0.108,2.3924729815545583e-09
0.112,6.460485756581581e-10
0.116,1.664496565610469e-10
0.12,4.091914463424876e-11
0.124,9.598930018013598e-12
0.128,2.1488140009741206e-12
0.132,4.590732109572111e-13
0.136,9.360517963813072e-14
0.14,1.8217153884849303e-14
0.144,3.3841685403892013e-15
0.148,6.001260646860506e-16
0.152,1.0159688174435906e-16
0.156,1.6420789724739942e-17
0.16,2.5340306959930284e-18
0.164,3.733896178960014e-19
0.168,5.253798697337417e-20
0.172,7.059494616678971e-21
0.176,9.05921975472601e-22
0.18,1.110331813095316e-22
0.184,1.2998317410640583e-23
0.188,1.4535204099465083e-24
0.192,1.5526791586654707e-25
0.196,1.5845118517819983e-26
0.2,1.5448582003611585e-27
0.204,1.4390863585746635e-28
0.208,1.2809006773532884e-29
0.212,1.0894295825821803e-30
0.216,8.854461910933643e-32
0.22,6.877460231741331e-33
0.224,5.105283723896677e-34
0.228,3.622095338797502e-35
0.232,2.456233759466223e-36
0.236,1.5920996126959517e-37
0.24,9.864648981383737e-39
0.244,5.842829845525377e-40
0.248,3.3083661219464106e-41
0.252,1.7908956329521177e-42
0.256,9.268514904926847e-44
0.26,4.586158382964553e-45
0.264,2.1697109308104163e-46
0.268,9.814825198879336e-48
0.272,4.2452576367804455e-49
0.276,1.7558128165855778e-50
0.28,6.944098675151041e-52
0.284,2.6261939132794484e-53
0.288,9.497724047539555e-55
0.292,3.28474466902357e-56
0.296,1.0863738033146663e-57
0.3,3.436035432631269e-59
0.304,1.0392990128068588e-60
0.308,3.0062875632680547e-62
0.312,8.316277193832003e-64
0.316,2.2000665469986228e-65
0.32,5.56608400090869e-67
0.324,1.3466913139720655e-68
0.328,3.115922282529728e-70
0.332,6.894454331547591e-72
0.336,1.4588173672632888e-73
0.34,2.9517613084036023e-75
0.344,5.7112460041260615e-77
0.348,1.0566674292357623e-78
0.352,1.869349625986931e-80
0.356,3.1620800289112844e-82
0.36,5.114097592070901e-84
0.364,7.907898222010361e-86
0.368,1.1690401518156676e-87
0.372,1.6521624943403722e-89
0.376,2.232070965374568e-91
0.38,2.8825065376566456e-93
0.384,3.558057912274375e-95
0.388,4.1976636253041734e-97
0.392,4.732861408829895e-99
0.396,5.0995185990438266e-101
0.4,5.250365877737836e-103
0.404,5.164980917321059e-105
0.408,4.854319738770321e-107
0.412,4.358411327123196e-109
0.416,3.737883796378462e-111
0.42,3.06179802854654e-113
0.424,2.395155243264063e-115
0.428,1.7891558266944904e-117
0.432,1.2760530751128297e-119
0.436,8.688438881507591e-122
0.44,5.646914213508085e-124
0.444,3.502826377345779e-126
0.448,2.0734954289981961e-128
0.452,1.171119276810701e-130
0.456,6.3102516938874465e-133
0.46,3.243179688246739e-135
0.464,1.5896542326804375e-137
0.468,7.429634190912892e-140
0.472,3.3104590141356004e-142
0.476,1.405999056381988e-144
0.48,5.690820536269e-147
0.484,2.1946827625246215e-149
0.488,8.062810107747718e-152
0.492,2.8211522283928245e-154
0.496,9.399317314806712e-157
0.5,2.9812383586113904e-159
0.504,8.999639320441718e-162
0.508,2.58508817902585e-164
0.512,7.063787635118936e-167
0.516,1.8356856127142983e-169
0.52,4.535653468254935e-172
0.524,1.0652236874850442e-174
0.528,2.3772536776075015e-177
0.532,5.039809722148277e-180
0.536,1.0146643874785717e-182
0.54,1.939374244459747e-185
0.544,3.51793956845627e-188
0.548,6.054168383105813e-191
0.552,9.881135704700163e-194
0.556,1.5289287503914875e-196
0.56,2.2419820714613235e-199
0.564,3.114386868127066e-202
0.568,4.096697595325269e-205
0.572,5.100769795934995e-208
0.576,6.008852012901636e-211
0.58,6.694351225598684e-214
0.584,7.049972492818039e-217
0.588,7.014913174997686e-220
0.592,6.5917411933206954e-223
0.596,5.8465643312996845e-226
0.6,4.8921108403886025e-229
0.604,3.859679261454219e-232
0.608,2.8696027180166927e-235
0.612,2.0093507224394644e-238
0.616,1.3243174217392757e-241
0.62,8.210329277661546e-245
0.624,4.784993753184528e-248
0.628,2.6197791009605728e-251
0.632,1.3465119475552177e-254
0.636,6.4924232842161975e-258
0.64,2.934485435306312e-261
0.644,1.242370474210674e-264
0.648,4.922858461456262e-268
0.652,1.824192220234682e-271
0.656,6.315927262022116e-275
0.66,2.041403135113973e-278
0.664,6.153785256799672e-282
0.668,1.7284574551175166e-285
0.672,4.518997018607287e-289
0.676,1.098598641651822e-292
0.68,2.480720493822869e-296
0.684,5.197170952067586e-300
0.688,1.0090079400902548e-303
0.692,1.813121236877593e-307
0.696,3.011667671965e-311
0.7,4.61800187e-315
0.704,6.5277e-319
0.708,8.4e-323
0.712,0.0
0.716,0.0
0.72,0.0
0.724,0.0
0.728,0.0
0.732,0.0
0.736,0.0
0.74,0.0
0.744,0.0
0.748,0.0
0.752,0.0
0.756,0.0
0.76,0.0
0.764,0.0
0.768,0.0
0.772,0.0
0.776,0.0
0.78,0.0
0.784,0.0
0.788,0.0
0.792,0.0
0.796,0.0
0.8,0.0
0.804,0.0
0.808,0.0
0.812,0.0
0.816,0.0
0.82,0.0
0.824,0.0
0.828,0.0
0.832,0.0
0.836,0.0
0.84,0.0
0.844,0.0
0.848,0.0
0.852,0.0
0.856,0.0
0.86,0.0
0.864,0.0
0.868,0.0
0.872,0.0
0.876,0.0
0.88,0.0
0.884,0.0
0.888,0.0
0.892,0.0
0.896,0.0
0.9,0.0
0.904,0.0
0.908,0.0
0.912,0.0
0.916,0.0
0.92,0.0
0.924,0.0
0.928,0.0
0.932,0.0
0.936,0.0
0.94,0.0
0.944,0.0
0.948,0.0
0.952,0.0
0.956,0.0
0.96,0.0
0.964,0.0
0.968,0.0
0.972,0.0
0.976,0.0
0.98,0.0
0.984,0.0
0.988,0.0
0.992,0.0
0.996,0.0

